Timing Sensitivity in Actuated Traffic Signal Control: A simulation study on one urban network

A comparison between adaptive and fixed-time traffic signals can change when only their timing settings change. We examine this sensitivity in 240 simulation runs on one OpenStreetMap-derived urban network, using eight configurations, three arrival rates and ten paired demand seeds. The experiment varies the maximum green of presence-based actuation, retimes the fixed baseline, and includes a discharge-based phase-termination rule. The endpoint is finite-window time spent per offered trip, including entry waiting and penalties for removed or abandoned trips. At the highest tested load, actuation with a maximum green of twice the planned split has a mean endpoint 57.4 per cent above the original fixed plan. Reducing that multiplier to 1.25 puts it 70.7 per cent below the same plan. Against the best of three tested fixed plans, discharge-based termination reduces the mean endpoint by 14.8, 15.8 and 18.3 per cent across the three loads. Both timing sweeps favour their shortest tested setting, so neither identifies an optimum. This exploratory study uses synthetic demand, negligible start-up lost time and physical removal of persistently stationary vehicles. The results support testing timing sensitivity before attributing performance to a controller family; they do not establish a setting for real-world deployment.

==> data/balance.dat <==
strategy load offered completed removed refused growth accounted
fixed-time 0.12 431.0 422.1 1.4 3.0 4.5 1.0000
fixed-time 0.16 576.6 571.0 2.1 3.1 0.4 1.0000
fixed-time 0.2 715.3 700.3 8.5 6.9 -0.4 1.0000
fixed-time 0.24 876.2 808.3 49.3 15.6 3.0 1.0000
actuated 0.12 431.0 423.5 1.4 3.0 3.1 1.0000
actuated 0.16 576.6 571.8 2.1 3.2 -0.5 1.0000
actuated 0.2 715.3 702.9 4.1 4.4 3.9 1.0000
actuated 0.24 876.2 701.7 124.5 25.9 24.1 1.0000
actuated-capped 0.12 431.0 423.3 1.4 3.0 3.3 1.0000
actuated-capped 0.16 576.6 570.3 2.1 3.1 1.1 1.0000
actuated-capped 0.2 715.3 704.2 3.9 4.5 2.7 1.0000
actuated-capped 0.24 876.2 747.3 91.6 20.7 16.6 1.0000
actuated-truncating 0.12 431.0 422.6 1.4 3.0 4.0 1.0000
actuated-truncating 0.16 576.6 574.4 2.1 3.1 -3.0 1.0000
actuated-truncating 0.2 715.3 707.9 4.0 3.9 -0.5 1.0000
actuated-truncating 0.24 876.2 867.9 4.8 4.8 -1.3 1.0000
longest-queue 0.12 431.0 422.6 1.4 3.0 4.0 1.0000
longest-queue 0.16 576.6 573.6 2.1 3.1 -2.2 1.0000
longest-queue 0.2 715.3 691.7 4.2 5.9 13.5 1.0000
longest-queue 0.24 876.2 756.4 52.9 21.6 45.3 1.0000
max-pressure 0.12 431.0 422.4 1.4 3.0 4.2 1.0000
max-pressure 0.16 576.6 571.4 2.1 3.1 0.0 1.0000
max-pressure 0.2 715.3 693.6 4.4 5.7 11.6 1.0000
max-pressure 0.24 876.2 798.7 45.9 22.1 9.5 1.0000
max-pressure-capacity 0.12 431.0 423.2 1.4 3.0 3.4 1.0000
max-pressure-capacity 0.16 576.6 572.8 2.1 3.1 -1.4 1.0000
max-pressure-capacity 0.2 715.3 692.6 4.2 5.8 12.7 1.0000
max-pressure-capacity 0.24 876.2 768.2 58.6 24.5 24.9 1.0000
actuated-busiest-10 0.12 431.0 423.4 1.4 3.0 3.2 1.0000
actuated-busiest-10 0.16 576.6 569.4 2.1 3.1 2.0 1.0000
actuated-busiest-10 0.2 715.3 701.9 8.2 6.7 -1.5 1.0000
actuated-busiest-10 0.24 876.2 806.7 52.6 17.0 -0.1 1.0000
actuated-busiest-25 0.12 431.0 421.6 1.4 3.0 5.0 1.0000
actuated-busiest-25 0.16 576.6 572.6 2.1 3.1 -1.2 1.0000
actuated-busiest-25 0.2 715.3 714.6 4.2 3.9 -7.4 1.0000
actuated-busiest-25 0.24 876.2 851.1 13.5 8.7 2.9 1.0000
actuated-busiest-50 0.12 431.0 422.1 1.4 3.0 4.5 1.0000
actuated-busiest-50 0.16 576.6 570.3 2.1 3.1 1.1 1.0000
actuated-busiest-50 0.2 715.3 702.0 4.0 4.3 5.0 1.0000
actuated-busiest-50 0.24 876.2 690.8 132.6 27.7 25.1 1.0000
actuated-quietest-50 0.12 431.0 421.5 1.4 3.0 5.1 1.0000
actuated-quietest-50 0.16 576.6 572.1 2.1 3.1 -0.7 1.0000
actuated-quietest-50 0.2 715.3 700.4 7.9 6.5 0.5 1.0000
actuated-quietest-50 0.24 876.2 809.8 53.4 15.2 -2.2 1.0000
actuated-quietest-75 0.12 431.0 422.5 1.4 3.0 4.1 1.0000
actuated-quietest-75 0.16 576.6 571.0 2.1 3.2 0.3 1.0000
actuated-quietest-75 0.2 715.3 694.8 5.2 7.2 8.1 1.0000
actuated-quietest-75 0.24 876.2 790.4 56.3 18.9 10.6 1.0000
actuated-quietest-90 0.12 431.0 422.4 1.4 3.0 4.2 1.0000
actuated-quietest-90 0.16 576.6 571.3 2.1 3.1 0.1 1.0000
actuated-quietest-90 0.2 715.3 705.4 3.9 4.6 1.4 1.0000
actuated-quietest-90 0.24 876.2 692.9 129.0 25.6 28.7 1.0000
actuated-anywhere-10 0.12 431.0 422.0 1.4 3.0 4.6 1.0000
actuated-anywhere-10 0.16 576.6 569.4 2.1 3.1 2.0 1.0000
actuated-anywhere-10 0.2 715.3 698.4 7.5 6.6 2.8 1.0000
actuated-anywhere-10 0.24 876.2 807.3 51.0 15.5 2.4 1.0000
actuated-anywhere-25 0.12 431.0 421.2 1.4 3.0 5.4 1.0000
actuated-anywhere-25 0.16 576.6 569.7 2.1 3.1 1.7 1.0000
actuated-anywhere-25 0.2 715.3 693.6 5.4 6.8 9.5 1.0000
actuated-anywhere-25 0.24 876.2 796.7 54.0 17.8 7.7 1.0000
actuated-anywhere-50 0.12 431.0 421.3 1.4 3.0 5.3 1.0000
actuated-anywhere-50 0.16 576.6 570.7 2.1 3.1 0.7 1.0000
actuated-anywhere-50 0.2 715.3 700.4 5.1 7.2 2.6 1.0000
actuated-anywhere-50 0.24 876.2 793.5 55.0 16.0 11.7 1.0000
random 0.12 431.0 399.1 16.5 5.7 9.7 1.0000
random 0.16 576.6 499.1 62.1 12.3 3.1 1.0000
random 0.2 715.3 511.9 151.2 28.9 23.3 1.0000
random 0.24 876.2 511.8 287.8 53.0 23.6 1.0000
all-green 0.12 431.0 422.9 1.4 3.0 3.7 1.0000
all-green 0.16 576.6 573.6 2.2 3.1 -2.3 1.0000
all-green 0.2 715.3 707.8 4.1 3.9 -0.5 1.0000
all-green 0.24 876.2 867.6 4.9 4.8 -1.1 1.0000


==> data/capacity.dat <==
load offered fixedtime actuated actuatedcapped actuatedtruncating longestqueue maxpressure maxpressurecapacity actuatedbusiestonezero actuatedbusiesttwofive actuatedbusiestfivezero actuatedquietestfivezero actuatedquietestsevenfive actuatedquietestninezero actuatedanywhereonezero actuatedanywheretwofive actuatedanywherefivezero random allgreen
0.12 431.0 422.1 423.5 423.3 422.6 422.6 422.4 423.2 423.4 421.6 422.1 421.5 422.5 422.4 422.0 421.2 421.3 399.1 422.9
0.16 576.6 571.0 571.8 570.3 574.4 573.6 571.4 572.8 569.4 572.6 570.3 572.1 571.0 571.3 569.4 569.7 570.7 499.1 573.6
0.2 715.3 700.3 702.9 704.2 707.9 691.7 693.6 692.6 701.9 714.6 702.0 700.4 694.8 705.4 698.4 693.6 700.4 511.9 707.8
0.24 876.2 808.3 701.7 747.3 867.9 756.4 798.7 768.2 806.7 851.1 690.8 809.8 790.4 692.9 807.3 796.7 793.5 511.8 867.6


==> data/deploy-anywhere.dat <==
share r012 r012lo r012hi r016 r016lo r016hi r02 r02lo r02hi r024 r024lo r024hi
0.00 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000
0.10 0.9750 0.9722 0.9778 0.9729 0.9682 0.9776 0.9623 0.9273 0.9974 0.9895 0.9581 1.0209
0.25 0.9490 0.9433 0.9547 0.9507 0.9408 0.9606 0.9992 0.9602 1.0382 1.2407 1.1719 1.3096
0.50 0.9097 0.8988 0.9206 0.9096 0.9005 0.9186 0.9406 0.8868 0.9944 1.0477 0.9926 1.1027
1.00 0.7931 0.7755 0.8106 0.7934 0.7726 0.8141 0.5884 0.5173 0.6596 1.5795 1.4162 1.7427


==> data/deploy-busiest.dat <==
share r012 r012lo r012hi r016 r016lo r016hi r02 r02lo r02hi r024 r024lo r024hi
0.00 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000
0.10 0.9393 0.9302 0.9483 0.9404 0.9322 0.9485 0.9369 0.8837 0.9901 1.0434 1.0040 1.0829
0.25 0.8781 0.8657 0.8905 0.8674 0.8526 0.8822 0.5687 0.5169 0.6205 0.5906 0.5296 0.6517
0.50 0.8269 0.8109 0.8429 0.8209 0.8040 0.8378 0.6027 0.5283 0.6771 1.6671 1.4253 1.9088
1.00 0.7931 0.7755 0.8106 0.7934 0.7726 0.8141 0.5884 0.5173 0.6596 1.5795 1.4162 1.7427


==> data/deploy-quietest.dat <==
share r012 r012lo r012hi r016 r016lo r016hi r02 r02lo r02hi r024 r024lo r024hi
0.00 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000 1.0000
0.50 0.9685 0.9636 0.9734 0.9663 0.9598 0.9729 0.9408 0.9117 0.9699 0.9869 0.9545 1.0192
0.75 0.9215 0.9121 0.9308 0.9314 0.9127 0.9501 0.9975 0.9550 1.0401 1.2389 1.1738 1.3041
0.90 0.8533 0.8415 0.8652 0.8499 0.8383 0.8616 0.6271 0.5595 0.6947 1.6067 1.3996 1.8137
1.00 0.7931 0.7755 0.8106 0.7934 0.7726 0.8141 0.5884 0.5173 0.6596 1.5795 1.4162 1.7427


==> data/drift.dat <==
strategy load seed sigmas
actuated-truncating 0.12 1 0.327
actuated 0.12 1 0.557
actuated-capped 0.12 1 0.557
fixed-time 0.12 1 0.802
actuated-busiest-25 0.12 1 0.823
actuated-busiest-10 0.12 1 1.330
longest-queue 0.12 1 0.269
actuated-busiest-50 0.12 1 0.429
max-pressure 0.12 1 0.371
actuated-quietest-75 0.12 1 1.248
actuated-quietest-90 0.12 1 0.680
actuated-quietest-50 0.12 1 0.629
max-pressure-capacity 0.12 1 0.483
actuated-anywhere-10 0.12 1 0.634
actuated-anywhere-25 0.12 1 0.417
all-green 0.12 1 0.000
actuated-anywhere-50 0.12 1 1.244
actuated 0.12 2 -0.074
actuated-truncating 0.12 2 -0.075
actuated-capped 0.12 2 -0.074
fixed-time 0.12 2 -1.622
longest-queue 0.12 2 -0.267
actuated-busiest-50 0.12 2 -0.289
actuated-busiest-10 0.12 2 -1.599
actuated-busiest-25 0.12 2 -0.908
max-pressure 0.12 2 -0.332
actuated-quietest-50 0.12 2 -1.340
actuated-quietest-75 0.12 2 -1.561
random 0.12 1 8.637
max-pressure-capacity 0.12 2 -0.198
all-green 0.12 2 0.000
actuated-quietest-90 0.12 2 -0.919
actuated-anywhere-50 0.12 2 -1.553
actuated-anywhere-10 0.12 2 -1.718
actuated-anywhere-25 0.12 2 -1.177
fixed-time 0.12 3 -0.112
actuated 0.12 3 -0.046
actuated-capped 0.12 3 -0.547
actuated-truncating 0.12 3 0.024
actuated-busiest-10 0.12 3 -0.374
actuated-busiest-25 0.12 3 -0.477
actuated-busiest-50 0.12 3 -0.202
actuated-quietest-50 0.12 3 0.177
actuated-quietest-75 0.12 3 0.194
longest-queue 0.12 3 -0.210
max-pressure 0.12 3 -0.301
random 0.12 2 2.600
max-pressure-capacity 0.12 3 -0.322
actuated-quietest-90 0.12 3 0.240
actuated-anywhere-10 0.12 3 0.250
actuated-anywhere-25 0.12 3 0.158
all-green 0.12 3 -0.051
actuated-anywhere-50 0.12 3 0.350
fixed-time 0.12 4 -0.290
actuated 0.12 4 0.076
actuated-truncating 0.12 4 -0.050
actuated-capped 0.12 4 0.076
actuated-busiest-10 0.12 4 -0.360
actuated-busiest-50 0.12 4 -0.249
actuated-busiest-25 0.12 4 -0.446
longest-queue 0.12 4 0.277
actuated-quietest-75 0.12 4 0.070
actuated-quietest-50 0.12 4 -0.267
max-pressure 0.12 4 0.323
actuated-quietest-90 0.12 4 0.618
all-green 0.12 4 -0.343
max-pressure-capacity 0.12 4 0.281
random 0.12 3 5.537
actuated-anywhere-25 0.12 4 -0.222
actuated-anywhere-50 0.12 4 0.120
actuated-anywhere-10 0.12 4 -0.135
fixed-time 0.12 5 0.577
actuated 0.12 5 0.531
actuated-capped 0.12 5 0.531
actuated-truncating 0.12 5 0.588
actuated-busiest-10 0.12 5 0.853
actuated-busiest-25 0.12 5 0.496
actuated-busiest-50 0.12 5 0.745
longest-queue 0.12 5 0.747
actuated-quietest-50 0.12 5 0.445
actuated-quietest-75 0.12 5 0.461
random 0.12 4 8.599
max-pressure 0.12 5 0.579
max-pressure-capacity 0.12 5 0.682
actuated-quietest-90 0.12 5 0.260
all-green 0.12 5 0.413
actuated-anywhere-10 0.12 5 0.837
actuated-anywhere-25 0.12 5 0.520
actuated-anywhere-50 0.12 5 0.980
fixed-time 0.12 6 0.567
actuated 0.12 6 -0.349
actuated-capped 0.12 6 -0.349
actuated-truncating 0.12 6 0.144
actuated-busiest-10 0.12 6 0.392
actuated-busiest-25 0.12 6 0.249
actuated-busiest-50 0.12 6 -0.086
actuated-quietest-75 0.12 6 0.277
actuated-quietest-50 0.12 6 0.738
longest-queue 0.12 6 0.279
max-pressure 0.12 6 0.107
max-pressure-capacity 0.12 6 0.353
random 0.12 5 0.030
actuated-quietest-90 0.12 6 -0.052
actuated-anywhere-10 0.12 6 0.501
actuated-anywhere-25 0.12 6 0.424
all-green 0.12 6 -0.061
actuated-anywhere-50 0.12 6 -0.053
fixed-time 0.12 7 0.155
actuated 0.12 7 1.068
actuated-capped 0.12 7 0.796
actuated-truncating 0.12 7 1.193
actuated-busiest-10 0.12 7 0.475
actuated-busiest-25 0.12 7 0.819
actuated-busiest-50 0.12 7 1.094
longest-queue 0.12 7 0.638
actuated-quietest-50 0.12 7 0.409
actuated-quietest-75 0.12 7 0.767
max-pressure 0.12 7 0.770
random 0.12 6 9.245
max-pressure-capacity 0.12 7 0.678
actuated-quietest-90 0.12 7 0.583
all-green 0.12 7 0.817
actuated-anywhere-10 0.12 7 0.549
actuated-anywhere-25 0.12 7 0.236
actuated-anywhere-50 0.12 7 0.308
fixed-time 0.12 8 -1.124
actuated 0.12 8 -0.110
actuated-capped 0.12 8 -0.110
actuated-truncating 0.12 8 -1.098
actuated-busiest-10 0.12 8 -0.822
actuated-busiest-25 0.12 8 -0.327
actuated-busiest-50 0.12 8 -1.052
actuated-quietest-50 0.12 8 -1.213
actuated-quietest-75 0.12 8 -1.369
longest-queue 0.12 8 -0.563
max-pressure 0.12 8 -0.870
max-pressure-capacity 0.12 8 -0.796
actuated-quietest-90 0.12 8 -0.736
random 0.12 7 4.283
actuated-anywhere-10 0.12 8 -1.073
actuated-anywhere-25 0.12 8 -0.803
all-green 0.12 8 -0.836
actuated-anywhere-50 0.12 8 -0.855
fixed-time 0.12 9 -1.412
actuated 0.12 9 -1.138
actuated-truncating 0.12 9 -1.207
actuated-capped 0.12 9 -1.138
actuated-busiest-10 0.12 9 -1.061
actuated-busiest-50 0.12 9 -1.524
actuated-busiest-25 0.12 9 -0.775
longest-queue 0.12 9 -1.081
actuated-quietest-50 0.12 9 -1.287
actuated-quietest-75 0.12 9 -0.985
max-pressure 0.12 9 -1.313
max-pressure-capacity 0.12 9 -1.300
actuated-quietest-90 0.12 9 -0.871
random 0.12 8 -0.967
all-green 0.12 9 0.033
actuated-anywhere-25 0.12 9 -0.676
actuated-anywhere-10 0.12 9 -1.234
actuated-anywhere-50 0.12 9 -0.922
fixed-time 0.12 10 -0.816
actuated 0.12 10 -1.547
actuated-capped 0.12 10 -1.547
actuated-truncating 0.12 10 -1.682
actuated-busiest-10 0.12 10 -1.426
actuated-busiest-25 0.12 10 -1.550
actuated-busiest-50 0.12 10 -1.231
actuated-quietest-50 0.12 10 -0.943
actuated-quietest-75 0.12 10 -0.820
longest-queue 0.12 10 -1.380
max-pressure 0.12 10 -1.317
max-pressure-capacity 0.12 10 -1.491
random 0.12 9 6.064
actuated-quietest-90 0.12 10 -0.500
actuated-anywhere-10 0.12 10 -0.622
all-green 0.12 10 -1.778
actuated-anywhere-25 0.12 10 -1.211
actuated-anywhere-50 0.12 10 -0.989
fixed-time 0.16 1 -0.250
actuated 0.16 1 -0.020
actuated-capped 0.16 1 0.083
actuated-truncating 0.16 1 -0.021
actuated-busiest-10 0.16 1 -0.072
actuated-busiest-50 0.16 1 0.076
actuated-busiest-25 0.16 1 -0.326
longest-queue 0.16 1 -0.041
max-pressure 0.16 1 -0.123
actuated-quietest-50 0.16 1 -0.275
actuated-quietest-75 0.16 1 -0.177
max-pressure-capacity 0.16 1 -0.375
random 0.12 10 8.883
actuated-quietest-90 0.16 1 0.081
all-green 0.16 1 -0.230
actuated-anywhere-10 0.16 1 -0.610
actuated-anywhere-25 0.16 1 -0.052
actuated-anywhere-50 0.16 1 -0.527
actuated 0.16 2 3.208
fixed-time 0.16 2 2.896
actuated-capped 0.16 2 3.320
actuated-truncating 0.16 2 2.948
actuated-busiest-10 0.16 2 3.328
actuated-busiest-25 0.16 2 3.238
actuated-busiest-50 0.16 2 4.104
longest-queue 0.16 2 2.909
actuated-quietest-50 0.16 2 2.813
actuated-quietest-75 0.16 2 3.157
max-pressure 0.16 2 2.845
max-pressure-capacity 0.16 2 2.848
actuated-quietest-90 0.16 2 3.217
actuated-anywhere-10 0.16 2 3.132
actuated-anywhere-25 0.16 2 3.707
all-green 0.16 2 3.048
random 0.16 1 9.037
actuated-anywhere-50 0.16 2 3.381
actuated 0.16 3 -2.198
fixed-time 0.16 3 -1.715
actuated-capped 0.16 3 -2.198
actuated-truncating 0.16 3 -2.092
actuated-busiest-10 0.16 3 -1.602
actuated-busiest-25 0.16 3 -1.923
actuated-busiest-50 0.16 3 -2.140
longest-queue 0.16 3 -1.244
max-pressure 0.16 3 -1.506
actuated-quietest-50 0.16 3 -1.520
actuated-quietest-75 0.16 3 -1.493
max-pressure-capacity 0.16 3 -1.403
actuated-quietest-90 0.16 3 -1.484
actuated-anywhere-10 0.16 3 -1.882
actuated-anywhere-25 0.16 3 -2.108
all-green 0.16 3 -1.780
actuated-anywhere-50 0.16 3 -2.322
actuated 0.16 4 1.799
fixed-time 0.16 4 0.961
random 0.16 2 2.336
actuated-capped 0.16 4 1.788
actuated-truncating 0.16 4 1.581
actuated-busiest-25 0.16 4 1.470
actuated-busiest-10 0.16 4 0.863
actuated-busiest-50 0.16 4 1.829
longest-queue 0.16 4 1.158
max-pressure 0.16 4 1.410
actuated-quietest-50 0.16 4 0.759
actuated-quietest-75 0.16 4 1.275
max-pressure-capacity 0.16 4 1.191
actuated-quietest-90 0.16 4 0.900
all-green 0.16 4 1.457
actuated-anywhere-25 0.16 4 1.579
actuated-anywhere-10 0.16 4 1.366
actuated-anywhere-50 0.16 4 1.398
actuated 0.16 5 -0.244
fixed-time 0.16 5 0.988
random 0.16 3 5.144
actuated-capped 0.16 5 -0.767
actuated-truncating 0.16 5 -0.798
actuated-busiest-10 0.16 5 0.669
actuated-busiest-25 0.16 5 0.713
actuated-busiest-50 0.16 5 0.292
longest-queue 0.16 5 -0.725
max-pressure 0.16 5 -0.340
max-pressure-capacity 0.16 5 -0.192
actuated-quietest-75 0.16 5 0.686
actuated-quietest-50 0.16 5 0.753
actuated-quietest-90 0.16 5 0.043
actuated-anywhere-10 0.16 5 1.023
all-green 0.16 5 -0.646
actuated-anywhere-25 0.16 5 0.690
random 0.16 4 6.929
actuated-anywhere-50 0.16 5 0.998
actuated 0.16 6 0.866
fixed-time 0.16 6 0.749
actuated-capped 0.16 6 1.596
actuated-truncating 0.16 6 1.401
actuated-busiest-10 0.16 6 0.581
actuated-busiest-25 0.16 6 1.381
actuated-busiest-50 0.16 6 1.514
longest-queue 0.16 6 1.678
max-pressure 0.16 6 1.494
actuated-quietest-50 0.16 6 0.562
max-pressure-capacity 0.16 6 1.933
actuated-quietest-75 0.16 6 -0.630
actuated-quietest-90 0.16 6 1.307
actuated-anywhere-10 0.16 6 0.746
actuated-anywhere-25 0.16 6 0.291
all-green 0.16 6 2.168
actuated-anywhere-50 0.16 6 1.114
actuated 0.16 7 1.269
fixed-time 0.16 7 2.088
actuated-capped 0.16 7 1.784
actuated-truncating 0.16 7 1.781
random 0.16 5 7.447
actuated-busiest-10 0.16 7 1.619
actuated-busiest-25 0.16 7 1.714
longest-queue 0.16 7 1.564
actuated-busiest-50 0.16 7 1.703
max-pressure 0.16 7 1.674
max-pressure-capacity 0.16 7 1.307
actuated-quietest-50 0.16 7 2.183
actuated-quietest-75 0.16 7 1.462
actuated-quietest-90 0.16 7 1.515
actuated-anywhere-10 0.16 7 2.255
all-green 0.16 7 1.602
actuated-anywhere-25 0.16 7 2.176
actuated-anywhere-50 0.16 7 1.830
fixed-time 0.16 8 -0.122
actuated 0.16 8 -1.008
actuated-capped 0.16 8 -1.006
actuated-truncating 0.16 8 -1.026
random 0.16 6 5.595
actuated-busiest-10 0.16 8 -0.511
actuated-busiest-25 0.16 8 -2.062
longest-queue 0.16 8 -2.058
actuated-busiest-50 0.16 8 -1.816
max-pressure 0.16 8 -1.309
max-pressure-capacity 0.16 8 -0.673
actuated-quietest-50 0.16 8 -0.060
actuated-quietest-75 0.16 8 -0.915
actuated-quietest-90 0.16 8 -1.657
all-green 0.16 8 -1.790
actuated-anywhere-10 0.16 8 -0.021
actuated-anywhere-25 0.16 8 -0.381
actuated-anywhere-50 0.16 8 -0.453
fixed-time 0.16 9 -0.252
actuated 0.16 9 0.229
actuated-capped 0.16 9 0.302
random 0.16 7 7.361
actuated-truncating 0.16 9 -0.157
actuated-busiest-10 0.16 9 0.000
actuated-busiest-25 0.16 9 0.133
longest-queue 0.16 9 -0.852
actuated-busiest-50 0.16 9 0.361
max-pressure 0.16 9 -0.749
actuated-quietest-50 0.16 9 -0.302
max-pressure-capacity 0.16 9 -0.387
actuated-quietest-75 0.16 9 -0.675
actuated-quietest-90 0.16 9 -0.143
actuated-anywhere-10 0.16 9 -0.549
all-green 0.16 9 -0.147
actuated-anywhere-25 0.16 9 -0.068
actuated-anywhere-50 0.16 9 0.215
actuated 0.16 10 -2.818
fixed-time 0.16 10 -3.352
random 0.16 8 2.148
actuated-capped 0.16 10 -3.285
actuated-truncating 0.16 10 -1.403
actuated-busiest-10 0.16 10 -3.032
actuated-busiest-25 0.16 10 -2.100
actuated-busiest-50 0.16 10 -2.748
longest-queue 0.16 10 -1.656
max-pressure 0.16 10 -1.575
actuated-quietest-50 0.16 10 -3.709
actuated-quietest-75 0.16 10 -3.628
max-pressure-capacity 0.16 10 -2.254
actuated-quietest-90 0.16 10 -2.818
actuated-anywhere-10 0.16 10 -3.170
all-green 0.16 10 -2.005
actuated-anywhere-25 0.16 10 -2.620
actuated-anywhere-50 0.16 10 -3.476
actuated 0.2 1 4.281
random 0.16 9 5.974
actuated-capped 0.2 1 3.388
actuated-truncating 0.2 1 1.184
fixed-time 0.2 1 1.966
longest-queue 0.2 1 1.578
actuated-busiest-25 0.2 1 0.890
actuated-busiest-10 0.2 1 1.617
max-pressure 0.2 1 6.293
actuated-busiest-50 0.2 1 2.215
max-pressure-capacity 0.2 1 1.785
actuated-quietest-50 0.2 1 1.071
actuated-quietest-75 0.2 1 1.285
all-green 0.2 1 1.071
actuated-quietest-90 0.2 1 2.123
actuated-anywhere-10 0.2 1 1.709
actuated-anywhere-50 0.2 1 -1.019
actuated-anywhere-25 0.2 1 2.761
random 0.16 10 9.386
actuated 0.2 2 5.081
actuated-capped 0.2 2 5.335
actuated-truncating 0.2 2 4.091
fixed-time 0.2 2 15.632
actuated-busiest-25 0.2 2 3.866
longest-queue 0.2 2 4.508
actuated-busiest-10 0.2 2 17.213
actuated-busiest-50 0.2 2 6.801
max-pressure 0.2 2 4.249
max-pressure-capacity 0.2 2 5.322
actuated-quietest-50 0.2 2 16.018
actuated-quietest-75 0.2 2 15.547
actuated-quietest-90 0.2 2 7.374
all-green 0.2 2 4.008
actuated-anywhere-10 0.2 2 16.132
actuated-anywhere-25 0.2 2 15.046
actuated-anywhere-50 0.2 2 15.564
actuated 0.2 3 -3.095
actuated-capped 0.2 3 -0.496
actuated-truncating 0.2 3 1.368
fixed-time 0.2 3 5.602
random 0.2 1 8.760
actuated-busiest-25 0.2 3 0.457
actuated-busiest-50 0.2 3 0.066
longest-queue 0.2 3 1.492
max-pressure 0.2 3 1.478
actuated-busiest-10 0.2 3 4.102
max-pressure-capacity 0.2 3 -1.616
actuated-quietest-50 0.2 3 4.324
actuated-quietest-75 0.2 3 4.526
actuated-quietest-90 0.2 3 -2.173
all-green 0.2 3 1.851
actuated-anywhere-10 0.2 3 4.071
actuated-anywhere-25 0.2 3 3.935
actuated-anywhere-50 0.2 3 5.635
actuated 0.2 4 1.470
fixed-time 0.2 4 3.911
actuated-capped 0.2 4 -1.695
actuated-truncating 0.2 4 0.197
random 0.2 2 3.975
actuated-busiest-25 0.2 4 -0.450
actuated-busiest-50 0.2 4 -1.940
actuated-busiest-10 0.2 4 3.371
longest-queue 0.2 4 6.873
max-pressure 0.2 4 5.825
actuated-quietest-50 0.2 4 5.076
max-pressure-capacity 0.2 4 7.808
actuated-quietest-75 0.2 4 5.643
actuated-quietest-90 0.2 4 0.519
all-green 0.2 4 0.306
actuated-anywhere-10 0.2 4 5.212
actuated-anywhere-25 0.2 4 4.161
actuated-anywhere-50 0.2 4 4.685
actuated 0.2 5 0.919
actuated-capped 0.2 5 0.460
actuated-truncating 0.2 5 -0.506
fixed-time 0.2 5 3.531
random 0.2 3 3.618
actuated-busiest-25 0.2 5 -0.426
actuated-busiest-50 0.2 5 0.482
longest-queue 0.2 5 -1.690
max-pressure 0.2 5 3.005
actuated-busiest-10 0.2 5 2.754
max-pressure-capacity 0.2 5 -1.851
actuated-quietest-50 0.2 5 2.740
actuated-quietest-75 0.2 5 4.814
actuated-quietest-90 0.2 5 0.868
all-green 0.2 5 -1.180
actuated-anywhere-10 0.2 5 2.782
actuated-anywhere-50 0.2 5 3.181
actuated-anywhere-25 0.2 5 2.498
actuated 0.2 6 -2.141
fixed-time 0.2 6 2.601
actuated-capped 0.2 6 0.813
actuated-truncating 0.2 6 -0.693
random 0.2 4 5.086
actuated-busiest-25 0.2 6 3.501
actuated-busiest-50 0.2 6 -1.873
actuated-busiest-10 0.2 6 1.318
longest-queue 0.2 6 -0.994
max-pressure 0.2 6 1.281
actuated-quietest-50 0.2 6 2.260
max-pressure-capacity 0.2 6 1.456
actuated-quietest-75 0.2 6 3.289
actuated-quietest-90 0.2 6 1.585
all-green 0.2 6 -0.522
actuated-anywhere-10 0.2 6 3.614
actuated-anywhere-25 0.2 6 1.931
actuated-anywhere-50 0.2 6 2.515
fixed-time 0.2 7 7.521
actuated-truncating 0.2 7 0.175
actuated 0.2 7 4.361
actuated-capped 0.2 7 4.603
random 0.2 5 7.375
actuated-busiest-25 0.2 7 -6.228
actuated-busiest-10 0.2 7 5.409
longest-queue 0.2 7 7.021
max-pressure 0.2 7 5.919
max-pressure-capacity 0.2 7 5.298
actuated-busiest-50 0.2 7 3.775
actuated-quietest-50 0.2 7 5.557
actuated-quietest-75 0.2 7 8.226
all-green 0.2 7 -0.093
actuated-anywhere-10 0.2 7 5.478
actuated-quietest-90 0.2 7 3.147
actuated-anywhere-50 0.2 7 5.880
actuated-anywhere-25 0.2 7 7.626
fixed-time 0.2 8 0.980
actuated 0.2 8 -3.530
actuated-capped 0.2 8 -0.697
random 0.2 6 7.051
actuated-truncating 0.2 8 1.296
actuated-busiest-25 0.2 8 1.540
actuated-busiest-50 0.2 8 -3.269
longest-queue 0.2 8 4.197
actuated-busiest-10 0.2 8 1.147
max-pressure-capacity 0.2 8 6.805
max-pressure 0.2 8 3.928
actuated-quietest-50 0.2 8 1.447
actuated-quietest-75 0.2 8 -1.523
actuated-quietest-90 0.2 8 -1.031
all-green 0.2 8 1.106
actuated-anywhere-10 0.2 8 1.064
actuated-anywhere-25 0.2 8 0.122
actuated 0.2 9 4.197
actuated-anywhere-50 0.2 8 0.534
actuated-truncating 0.2 9 0.434
fixed-time 0.2 9 3.833
actuated-capped 0.2 9 5.207
random 0.2 7 7.855
actuated-busiest-25 0.2 9 2.060
actuated-busiest-50 0.2 9 4.751
actuated-busiest-10 0.2 9 3.077
longest-queue 0.2 9 7.437
max-pressure 0.2 9 7.003
max-pressure-capacity 0.2 9 6.895
actuated-quietest-50 0.2 9 2.567
actuated-quietest-90 0.2 9 4.031
all-green 0.2 9 0.065
actuated-quietest-75 0.2 9 4.000
actuated-anywhere-10 0.2 9 2.810
actuated-anywhere-25 0.2 9 4.063
actuated-anywhere-50 0.2 9 3.150
random 0.2 8 9.599
fixed-time 0.2 10 -0.761
actuated-truncating 0.2 10 0.502
actuated 0.2 10 -7.379
actuated-capped 0.2 10 -4.760
actuated-busiest-25 0.2 10 -3.243
longest-queue 0.2 10 0.525
actuated-busiest-50 0.2 10 -5.029
max-pressure 0.2 10 2.469
actuated-quietest-50 0.2 10 -1.614
actuated-busiest-10 0.2 10 -1.262
max-pressure-capacity 0.2 10 0.575
actuated-quietest-75 0.2 10 -3.736
all-green 0.2 10 0.976
actuated-quietest-90 0.2 10 -2.226
actuated-anywhere-10 0.2 10 -1.123
random 0.2 9 11.927
actuated-anywhere-25 0.2 10 -3.489
actuated-anywhere-50 0.2 10 0.342
actuated-truncating 0.24 1 0.513
fixed-time 0.24 1 8.264
actuated 0.24 1 12.448
actuated-capped 0.24 1 10.153
longest-queue 0.24 1 8.319
actuated-busiest-25 0.24 1 5.734
max-pressure 0.24 1 8.113
actuated-busiest-10 0.24 1 8.025
max-pressure-capacity 0.24 1 9.581
actuated-busiest-50 0.24 1 11.991
random 0.2 10 6.832
actuated-quietest-50 0.24 1 9.629
actuated-quietest-75 0.24 1 10.553
actuated-quietest-90 0.24 1 11.736
all-green 0.24 1 0.290
actuated-anywhere-10 0.24 1 8.340
actuated-anywhere-50 0.24 1 7.476
actuated-anywhere-25 0.24 1 9.171
actuated-truncating 0.24 2 1.522
fixed-time 0.24 2 8.284
actuated 0.24 2 12.144
actuated-capped 0.24 2 13.019
actuated-busiest-25 0.24 2 5.523
max-pressure 0.24 2 11.854
longest-queue 0.24 2 12.019
max-pressure-capacity 0.24 2 11.392
actuated-busiest-10 0.24 2 10.038
actuated-busiest-50 0.24 2 11.514
actuated-quietest-50 0.24 2 9.502
random 0.24 1 8.243
actuated-quietest-75 0.24 2 10.761
actuated-anywhere-10 0.24 2 8.519
actuated-quietest-90 0.24 2 11.480
all-green 0.24 2 1.630
actuated-anywhere-50 0.24 2 8.883
actuated-anywhere-25 0.24 2 7.615
actuated-truncating 0.24 3 3.031
fixed-time 0.24 3 6.138
max-pressure 0.24 3 8.951
actuated 0.24 3 2.985
max-pressure-capacity 0.24 3 11.265
actuated-capped 0.24 3 1.650
actuated-busiest-25 0.24 3 -1.193
longest-queue 0.24 3 9.160
actuated-busiest-10 0.24 3 3.757
random 0.24 2 8.413
actuated-busiest-50 0.24 3 -0.418
actuated-quietest-50 0.24 3 4.255
actuated-anywhere-10 0.24 3 7.219
all-green 0.24 3 3.747
actuated-quietest-75 0.24 3 4.306
actuated-anywhere-50 0.24 3 5.937
actuated-anywhere-25 0.24 3 7.582
actuated-quietest-90 0.24 3 3.152
actuated-truncating 0.24 4 0.788
fixed-time 0.24 4 10.164
actuated-busiest-25 0.24 4 4.154
actuated-capped 0.24 4 9.018
actuated 0.24 4 10.093
actuated-busiest-10 0.24 4 10.509
max-pressure 0.24 4 9.694
longest-queue 0.24 4 10.508
max-pressure-capacity 0.24 4 11.059
random 0.24 3 8.858
all-green 0.24 4 1.046
actuated-quietest-50 0.24 4 8.890
actuated-busiest-50 0.24 4 11.031
actuated-anywhere-10 0.24 4 10.769
actuated-quietest-75 0.24 4 10.823
actuated-anywhere-50 0.24 4 10.645
actuated-anywhere-25 0.24 4 12.111
actuated-quietest-90 0.24 4 9.171
actuated-truncating 0.24 5 0.912
fixed-time 0.24 5 8.004
actuated-busiest-25 0.24 5 5.173
actuated-capped 0.24 5 2.047
actuated 0.24 5 6.453
longest-queue 0.24 5 8.190
max-pressure-capacity 0.24 5 8.310
actuated-busiest-10 0.24 5 13.806
max-pressure 0.24 5 7.398
actuated-busiest-50 0.24 5 4.901
actuated-quietest-50 0.24 5 9.377
actuated-quietest-75 0.24 5 6.705
actuated-anywhere-10 0.24 5 10.696
random 0.24 4 5.375
all-green 0.24 5 0.524
actuated-anywhere-50 0.24 5 9.362
actuated-quietest-90 0.24 5 6.047
actuated-anywhere-25 0.24 5 8.274
actuated-truncating 0.24 6 -2.350
fixed-time 0.24 6 7.459
longest-queue 0.24 6 3.395
actuated-capped 0.24 6 7.073
actuated 0.24 6 10.898
max-pressure 0.24 6 6.879
actuated-busiest-25 0.24 6 1.846
max-pressure-capacity 0.24 6 8.807
actuated-busiest-10 0.24 6 6.007
actuated-quietest-50 0.24 6 6.141
actuated-busiest-50 0.24 6 11.443
all-green 0.24 6 -2.021
actuated-quietest-75 0.24 6 7.620
actuated-anywhere-10 0.24 6 6.997
actuated-quietest-90 0.24 6 11.646
random 0.24 5 9.256
actuated-anywhere-50 0.24 6 6.469
actuated-anywhere-25 0.24 6 9.156
actuated-truncating 0.24 7 0.424
fixed-time 0.24 7 6.192
actuated-busiest-25 0.24 7 4.124
longest-queue 0.24 7 11.201
actuated-capped 0.24 7 8.015
max-pressure 0.24 7 7.537
actuated-busiest-10 0.24 7 6.397
actuated 0.24 7 14.239
max-pressure-capacity 0.24 7 9.158
random 0.24 6 2.391
actuated-quietest-50 0.24 7 5.094
actuated-anywhere-10 0.24 7 4.189
actuated-busiest-50 0.24 7 10.288
actuated-quietest-75 0.24 7 6.880
actuated-anywhere-50 0.24 7 7.736
all-green 0.24 7 -0.015
actuated-anywhere-25 0.24 7 6.313
actuated-truncating 0.24 8 1.444
actuated-quietest-90 0.24 7 11.472
fixed-time 0.24 8 10.165
longest-queue 0.24 8 11.496
max-pressure 0.24 8 9.115
actuated-capped 0.24 8 8.775
actuated 0.24 8 8.516
actuated-busiest-25 0.24 8 1.047
max-pressure-capacity 0.24 8 7.832
actuated-busiest-10 0.24 8 8.939
actuated-quietest-50 0.24 8 10.295
actuated-quietest-75 0.24 8 10.029
actuated-busiest-50 0.24 8 8.198
actuated-anywhere-10 0.24 8 7.573
all-green 0.24 8 1.532
random 0.24 7 10.498
actuated-anywhere-50 0.24 8 8.367
actuated-anywhere-25 0.24 8 10.972
actuated-quietest-90 0.24 8 9.101
actuated-truncating 0.24 9 -0.281
fixed-time 0.24 9 7.796
actuated 0.24 9 12.902
actuated-busiest-25 0.24 9 7.919
actuated-capped 0.24 9 12.636
longest-queue 0.24 9 13.384
max-pressure 0.24 9 9.032
actuated-busiest-10 0.24 9 6.531
max-pressure-capacity 0.24 9 10.849
actuated-quietest-50 0.24 9 7.192
random 0.24 8 11.331
actuated-busiest-50 0.24 9 11.283
actuated-anywhere-10 0.24 9 9.986
actuated-quietest-75 0.24 9 11.555
actuated-quietest-90 0.24 9 11.240
all-green 0.24 9 -0.256
actuated-anywhere-25 0.24 9 9.615
actuated-anywhere-50 0.24 9 9.547
actuated-truncating 0.24 10 2.681
fixed-time 0.24 10 2.347
actuated-capped 0.24 10 7.415
actuated 0.24 10 6.003
actuated-busiest-25 0.24 10 -4.735
actuated-busiest-10 0.24 10 2.538
longest-queue 0.24 10 7.525
max-pressure 0.24 10 7.157
max-pressure-capacity 0.24 10 7.816
random 0.24 9 11.923
all-green 0.24 10 2.367
actuated-quietest-50 0.24 10 -0.064
actuated-anywhere-10 0.24 10 -0.146
actuated-busiest-50 0.24 10 9.857
actuated-quietest-75 0.24 10 5.013
actuated-anywhere-50 0.24 10 0.098
actuated-anywhere-25 0.24 10 4.693
actuated-quietest-90 0.24 10 9.369
random 0.24 10 5.556


==> data/levels.dat <==
load fixedtime fixedtimelo fixedtimehi actuated actuatedlo actuatedhi actuatedcapped actuatedcappedlo actuatedcappedhi actuatedtruncating actuatedtruncatinglo actuatedtruncatinghi longestqueue longestqueuelo longestqueuehi maxpressure maxpressurelo maxpressurehi maxpressurecapacity maxpressurecapacitylo maxpressurecapacityhi actuatedbusiestonezero actuatedbusiestonezerolo actuatedbusiestonezerohi actuatedbusiesttwofive actuatedbusiesttwofivelo actuatedbusiesttwofivehi actuatedbusiestfivezero actuatedbusiestfivezerolo actuatedbusiestfivezerohi actuatedquietestfivezero actuatedquietestfivezerolo actuatedquietestfivezerohi actuatedquietestsevenfive actuatedquietestsevenfivelo actuatedquietestsevenfivehi actuatedquietestninezero actuatedquietestninezerolo actuatedquietestninezerohi actuatedanywhereonezero actuatedanywhereonezerolo actuatedanywhereonezerohi actuatedanywheretwofive actuatedanywheretwofivelo actuatedanywheretwofivehi actuatedanywherefivezero actuatedanywherefivezerolo actuatedanywherefivezerohi random randomlo randomhi allgreen allgreenlo allgreenhi
0.12 458.5618 428.6748 488.4487 364.0505 334.8896 393.2113 363.9159 334.5919 393.2400 358.7133 331.0026 386.4240 376.9692 349.0237 404.9147 377.4337 348.9997 405.8677 377.5065 349.8848 405.1282 430.7558 401.6030 459.9086 402.7136 374.7166 430.7106 379.3765 350.9732 407.7798 444.2645 413.8694 474.6597 422.8217 392.2971 453.3464 391.4142 364.0520 418.7764 447.1423 417.4432 476.8414 435.2153 406.2109 464.2197 417.1612 389.3460 444.9764 1500.8961 1319.4329 1682.3593 307.9923 280.3091 335.6756
0.16 478.7842 457.8364 499.7320 379.9047 359.4971 400.3123 376.2224 354.2744 398.1704 364.5259 341.8732 387.1785 384.6097 362.3442 406.8752 385.2984 362.1755 408.4213 386.3340 363.7372 408.9307 450.2850 429.5108 471.0592 415.4785 393.7241 437.2329 393.3254 370.6036 416.0473 462.6647 442.2381 483.0913 445.8108 426.1356 465.4860 407.1140 386.2720 427.9560 465.8695 444.6693 487.0698 455.2437 433.9289 476.5585 435.5837 414.7722 456.3953 2392.2626 2302.8098 2481.7155 311.5209 288.5018 334.5400
0.2 803.0745 714.2912 891.8577 467.5579 413.4607 521.6551 462.9153 406.4782 519.3524 372.2052 338.4293 405.9810 640.2565 520.0724 760.4406 635.6124 532.2940 738.9307 632.7643 521.8569 743.6717 753.3449 652.4066 854.2832 450.4906 419.6621 481.3191 478.8437 422.0820 535.6055 755.5278 668.3421 842.7135 801.2174 708.6870 893.7477 502.1399 427.6092 576.6706 772.9015 679.9812 865.8219 803.7359 703.1855 904.2864 759.0338 646.9446 871.1230 3331.2014 3211.5336 3450.8692 317.0098 284.1924 349.8272
0.24 1396.5577 1336.7147 1456.4006 2198.0538 1994.5645 2401.5432 1870.5946 1674.9824 2066.2069 386.3818 346.0352 426.7283 1723.4516 1431.4776 2015.4257 1776.9617 1525.5086 2028.4147 1871.5202 1468.7199 2274.3205 1456.8673 1374.6995 1539.0350 823.5052 736.0253 910.9851 2321.4876 1996.1908 2646.7844 1377.1715 1314.2089 1440.1340 1726.9724 1638.9703 1814.9745 2248.2482 1907.8872 2588.6093 1381.1857 1315.2256 1447.1459 1731.5394 1616.3463 1846.7325 1460.8763 1383.5926 1538.1601 4351.8046 4100.0211 4603.5882 329.4784 289.1297 369.8271


==> data/lorenz020.dat <==
rank fixedtime actuated actuatedtruncating allgreen
1 0.1021 0.3037 0.0880 0.2484
2 0.1977 0.3602 0.1328 0.3358
3 0.2743 0.4081 0.1765 0.4047
4 0.3439 0.4487 0.2147 0.4421
5 0.4013 0.4826 0.2456 0.4511
6 0.4497 0.5156 0.2763 0.4591
7 0.4903 0.5463 0.3008 0.4661
8 0.5224 0.5729 0.3241 0.4730
9 0.5538 0.5969 0.3474 0.4795
10 0.5805 0.6201 0.3699 0.4859
11 0.6072 0.6404 0.3906 0.4920
12 0.6321 0.6551 0.4095 0.4981
13 0.6508 0.6692 0.4280 0.5033
14 0.6678 0.6831 0.4462 0.5084
15 0.6829 0.6969 0.4642 0.5131
16 0.6966 0.7099 0.4802 0.5176
17 0.7092 0.7225 0.4939 0.5221
18 0.7203 0.7337 0.5077 0.5267
19 0.7310 0.7435 0.5214 0.5311
20 0.7407 0.7529 0.5348 0.5355
21 0.7496 0.7618 0.5481 0.5398
22 0.7583 0.7704 0.5613 0.5441
23 0.7669 0.7769 0.5734 0.5484
24 0.7753 0.7834 0.5851 0.5525
25 0.7836 0.7895 0.5966 0.5566
26 0.7916 0.7955 0.6078 0.5606
27 0.7994 0.8016 0.6182 0.5645
28 0.8067 0.8074 0.6285 0.5683
29 0.8139 0.8130 0.6384 0.5721
30 0.8205 0.8181 0.6479 0.5759
31 0.8265 0.8229 0.6573 0.5796
32 0.8325 0.8276 0.6664 0.5832
33 0.8383 0.8322 0.6754 0.5868
34 0.8438 0.8369 0.6843 0.5904
35 0.8494 0.8414 0.6927 0.5940
36 0.8547 0.8457 0.7011 0.5975
37 0.8599 0.8500 0.7087 0.6011
38 0.8651 0.8541 0.7163 0.6046
39 0.8701 0.8581 0.7228 0.6080
40 0.8747 0.8619 0.7286 0.6114
41 0.8794 0.8657 0.7344 0.6148
42 0.8838 0.8694 0.7401 0.6181
43 0.8881 0.8729 0.7458 0.6214
44 0.8923 0.8758 0.7515 0.6245
45 0.8964 0.8788 0.7565 0.6277
46 0.9004 0.8816 0.7614 0.6309
47 0.9044 0.8841 0.7662 0.6340
48 0.9081 0.8866 0.7708 0.6369
49 0.9117 0.8889 0.7752 0.6398
50 0.9149 0.8912 0.7796 0.6426
51 0.9180 0.8934 0.7839 0.6454
52 0.9211 0.8955 0.7881 0.6482
53 0.9239 0.8976 0.7918 0.6510
54 0.9266 0.8995 0.7955 0.6537
55 0.9293 0.9015 0.7991 0.6564
56 0.9318 0.9034 0.8024 0.6591
57 0.9342 0.9052 0.8057 0.6618
58 0.9365 0.9069 0.8086 0.6645
59 0.9388 0.9086 0.8115 0.6671
60 0.9410 0.9102 0.8141 0.6697


==> data/map-capped.dat <==
x y vh
1.5454 0.6020 0.7257
1.2064 1.0634 0.7080
0.8668 0.3415 0.6180
1.7788 0.5492 0.4965
0.7485 0.9128 0.3775
1.1069 1.7244 0.3367
1.1163 1.2393 0.3645
0.7999 1.3718 0.3769
0.6292 0.6044 0.2950
0.5026 1.5497 0.2999
0.4420 1.7785 0.2917
1.3038 0.6732 0.2225
0.5605 1.6467 0.2227
1.4447 0.3606 0.2178
0.5780 0.3894 0.3049
0.7218 0.7367 0.1816
0.5208 0.4850 0.2585
1.3931 1.5043 0.1855
0.8586 1.5771 0.1906
1.2400 0.8924 0.2225
1.6164 0.5840 0.1518
1.0034 1.5408 0.1687
1.4080 0.2659 0.1671
0.9375 0.8598 0.1538
1.1088 1.5138 0.1959
0.9340 2.1770 0.1600
1.2683 1.7299 0.1475
0.9552 1.7517 0.1428
0.6998 0.6541 0.1359
0.7490 0.5749 0.1223
1.2881 1.5038 0.1468
0.9534 1.9687 0.1374
1.0592 2.1705 0.2127
1.7802 1.8842 0.1050
0.5591 0.0647 0.0785
0.8677 2.1710 0.1231
0.8420 1.1685 0.0921
1.3619 1.7495 0.0684
0.3254 1.6743 0.0936
1.0545 1.0996 0.0921
0.7561 0.2776 0.0813
1.6514 1.0289 0.0593
1.2537 0.8799 0.0708
0.6488 1.8073 0.0923
0.3621 2.1961 0.0527
0.6787 0.9346 0.0951
0.2934 1.2989 0.0792
0.6666 2.1857 0.0704
0.4832 2.1920 0.0731
1.2697 1.4160 0.0720
1.5365 0.5709 0.0591
0.6462 0.0936 0.0467
0.7972 0.5580 0.0381
0.9431 1.3011 0.0411
0.5604 0.6279 0.0584
1.7301 2.0453 0.0304
0.9823 1.4426 0.0324
1.0205 1.2698 0.0376
0.1677 0.3390 0.0548
0.3679 0.0626 0.0395
0.3679 1.9842 0.0404
1.4963 0.6142 0.0355
1.2424 0.4426 0.0417
0.2547 0.0711 0.0350
0.1662 1.7694 0.0477
1.5166 1.5004 0.0299
0.2165 0.1935 0.0346
1.4168 1.7592 0.0165
0.1383 0.4266 0.0324
1.0218 1.7422 0.0247
1.1744 1.1785 0.0265
1.3907 0.1873 0.0295
0.3287 0.5014 0.0261
1.0113 1.6067 0.0225
0.9864 0.2284 0.0337
1.2364 0.9697 0.0283
1.4027 0.6260 0.0238
0.8140 1.0651 0.0158
1.7878 0.6134 0.0209
0.3646 0.4067 0.0417
1.2983 0.2012 0.0253
1.1165 1.3077 0.0184
0.2896 0.6220 0.0298
0.8027 0.6374 0.0325
1.4856 1.0425 0.0215
0.8154 1.1747 0.0255
1.3199 0.6510 0.0194
1.2040 1.1045 0.0197
0.9547 1.8259 0.0147
1.4862 0.6086 0.0158
1.4976 0.4629 0.0204
0.7425 0.4134 0.0205
0.0945 0.5523 0.0275
1.0168 1.6651 0.0146
1.1702 0.5579 0.0155
1.2791 0.7284 0.0171
1.5183 1.0402 0.0159
1.3390 0.6437 0.0167
1.2193 0.3629 0.0212
1.1010 1.6545 0.0151
1.6678 0.7607 0.0149
1.1806 0.2165 0.0195
1.2389 0.6868 0.0146
1.2267 1.0175 0.0158
0.8428 1.2802 0.0170
1.6321 0.6452 0.0139
1.3975 0.2253 0.0174
0.9519 2.0660 0.0139
1.0969 0.3933 0.0182
0.9965 0.8269 0.0161
1.1906 1.1467 0.0128
1.3291 0.7782 0.0124
1.0588 0.7924 0.0142
0.8591 1.3394 0.0161
0.8834 1.3140 0.0065
1.0862 0.5413 0.0106
1.5211 0.5195 0.0133
0.6670 1.4691 0.0146
0.7907 1.0739 0.0121
1.2545 2.1547 0.0096
0.9893 1.4724 0.0104
1.1555 0.7376 0.0105
0.9355 0.3953 0.0142
1.4129 0.2822 0.0122
0.6042 1.2418 0.0194
0.7250 1.7916 0.0107
1.7119 0.6284 0.0107
1.0567 0.4760 0.0099
1.3097 0.6859 0.0116
1.6961 0.4473 0.0080
1.3467 1.7483 0.0054
0.6337 0.7647 0.0114
1.0685 2.0628 0.0100
0.8567 1.2160 0.0070
0.6116 0.3088 0.0119
0.9960 0.9824 0.0092
0.5001 0.8107 0.0122
0.8693 1.7647 0.0102
1.1254 1.0788 0.0092
0.9087 0.3655 0.0085
1.1062 1.5869 0.0085
1.4692 0.6214 0.0101
1.0915 1.8155 0.0114
0.5573 1.5364 0.0098
1.4901 0.2191 0.0053
1.1325 0.5009 0.0076
1.1641 1.0706 0.0052
1.3397 0.4161 0.0064
0.0680 1.8294 0.0150
1.8095 0.7349 0.0063
1.1167 0.5170 0.0084
0.8303 1.1254 0.0058
0.7953 0.2970 0.0106
1.5649 0.5876 0.0070
1.0999 1.1929 0.0068
0.5226 0.4936 0.0132
1.2235 1.4979 0.0097
0.5486 0.9690 0.0124
1.5678 0.3911 0.0051
0.4513 1.5953 0.0102
0.8254 1.4784 0.0080
1.6858 0.8274 0.0066
1.0780 1.1465 0.0051
1.0936 0.7725 0.0062
0.8684 1.2608 0.0046
0.1994 1.2125 0.0071
0.5649 0.6264 0.0095
1.8325 1.9196 0.0052
0.6320 1.6302 0.0067
0.9925 0.4303 0.0090
1.2035 0.2960 0.0075
0.2340 1.7295 0.0089
0.7357 1.9353 0.0080
1.5215 1.1510 0.0053
1.0807 1.8093 0.0076
1.4498 0.8747 0.0079
0.6049 0.6876 0.0116
0.9225 1.5633 0.0040
1.3822 0.7589 0.0050
0.3737 2.1218 0.0076
0.2442 0.7370 0.0057
0.2419 1.8470 0.0084
0.5621 1.0316 0.0108
0.5908 0.3954 0.0076
0.8591 1.6496 0.0072
0.8416 1.5445 0.0069
0.6334 1.3410 0.0051
0.3508 1.3476 0.0093
1.7352 0.7481 0.0052
1.1795 0.7290 0.0072
0.8195 0.8940 0.0079
1.1117 0.5135 0.0050
1.4747 0.8490 0.0045
0.9362 1.8291 0.0039
0.8847 0.8761 0.0079
0.9542 1.8820 0.0048
0.8868 1.3393 0.0069
0.4255 1.8825 0.0057
0.3089 1.0303 0.0049
0.9596 0.4103 0.0072
0.5274 0.8902 0.0096
0.5778 1.1032 0.0076
0.4842 1.5095 0.0037
0.7549 0.8513 0.0034
0.6050 1.7328 0.0049
0.3267 1.0973 0.0069
0.9699 1.1273 0.0067
0.4674 1.2955 0.0076
0.6726 0.3060 0.0066
1.3492 0.6591 0.0069
0.2919 0.9696 0.0050
0.7378 0.7921 0.0040
1.3682 1.6991 0.0038
0.6968 0.1595 0.0039
1.7197 0.3183 0.0042
0.4675 2.1241 0.0065
0.4981 0.5546 0.0082
1.1350 0.0944 0.0035
0.6317 2.0389 0.0066
1.6228 0.4743 0.0036
1.4666 2.1356 0.0037
0.3936 1.6316 0.0057
0.5928 1.1901 0.0110
0.6071 1.6356 0.0050
0.3183 1.9223 0.0070
1.4429 0.8191 0.0033
1.2125 0.3307 0.0060
0.3850 2.0470 0.0058
0.4516 0.6670 0.0069
0.3370 0.8675 0.0035
0.7472 0.2290 0.0056
1.7349 1.1103 0.0039
0.3568 1.3528 0.0058
0.7219 1.0971 0.0085
0.6171 1.2873 0.0077
1.3420 1.9097 0.0028
0.9474 1.3109 0.0048
0.8181 2.1768 0.0063
0.2866 0.8851 0.0039
0.5830 1.5016 0.0050
0.5851 1.1402 0.0070
1.0807 0.3137 0.0030
1.2433 2.0373 0.0025
0.8765 0.7497 0.0036
1.8181 1.2449 0.0033
0.4078 1.9583 0.0044
0.7355 2.1816 0.0063
0.7756 2.0018 0.0019
0.9095 0.8093 0.0037
1.3367 1.3978 0.0042
0.2289 1.2388 0.0033
1.5622 0.9345 0.0025
1.7067 1.4821 0.0025
0.4771 0.7352 0.0087
1.0395 1.0692 0.0038
0.9106 0.3211 0.0036
0.5393 2.1901 0.0055
0.6598 1.4557 0.0050
0.2615 1.5511 0.0086
0.4894 1.3352 0.0084
1.4215 0.6382 0.0046
1.7959 1.2203 0.0031
0.3893 1.3872 0.0059
0.0852 1.6681 0.0035
0.7084 0.5339 0.0034
0.3000 1.3044 0.0042
1.7814 0.8087 0.0027
0.7479 1.1923 0.0048
1.2494 1.9342 0.0020
1.0566 2.0625 0.0082
1.0618 0.7985 0.0041
0.4244 2.0214 0.0040
1.5300 0.9885 0.0066
1.1007 0.5058 0.0041
1.3911 1.5630 0.0014
1.5388 0.3239 0.0023
0.8527 1.9858 0.0024
0.7733 0.4879 0.0025
1.3708 0.0608 0.0037
0.4497 2.1931 0.0038
1.2134 1.3277 0.0019
0.2972 2.1252 0.0027
1.5510 0.3525 0.0019
0.0468 0.0593 0.0045
0.3466 0.6349 0.0028
0.2806 0.3748 0.0033
0.1254 1.1582 0.0032
1.0972 1.1878 0.0018
0.4320 1.4321 0.0035
0.4608 0.0587 0.0024
0.4512 0.4584 0.0042
1.0754 0.1504 0.0036
0.8956 0.3121 0.0031
0.5920 2.1883 0.0028
1.6783 0.4529 0.0016
0.1931 0.2657 0.0042
1.0962 1.5191 0.0040
1.3308 2.1474 0.0024
0.4702 0.6601 0.0035
0.8031 0.1976 0.0036
0.7184 0.4543 0.0013
0.5403 0.0597 0.0042
1.4606 1.9719 0.0019
0.2970 0.2021 0.0029
0.3260 0.2203 0.0021
1.8301 1.2351 0.0019
0.3427 1.1658 0.0032
0.4248 0.0596 0.0027
1.8029 1.4960 0.0040
1.0615 1.9549 0.0036
0.7134 0.1575 0.0024
0.0378 2.1253 0.0013
1.1574 0.8608 0.0046
1.2959 0.2852 0.0014
1.2616 1.4936 0.0023
1.7126 0.9098 0.0039
0.8011 1.3825 0.0049
1.2645 1.3948 0.0015
0.1876 1.8683 0.0040
0.5664 0.0436 0.0021
0.8205 2.1009 0.0009
0.4479 0.8289 0.0017
0.6399 2.1866 0.0037
1.7400 1.1504 0.0014
0.2756 0.3913 0.0031
1.6026 0.5874 0.0027
0.9326 2.0652 0.0017
0.5673 0.7873 0.0019
0.6145 1.9665 0.0028
1.5301 0.9656 0.0018
0.3061 2.0572 0.0018
0.8858 0.0783 0.0027
0.5524 1.4492 0.0031
0.3302 0.0655 0.0022
1.8518 0.7950 0.0012
0.6034 2.1879 0.0041
0.2891 0.0688 0.0021
1.2559 1.8188 0.0023
1.1621 0.7266 0.0008
1.5425 0.1914 0.0007
0.4239 2.1940 0.0034
0.6861 0.1049 0.0019
1.4774 0.3498 0.0010
1.0736 0.9747 0.0034
0.8207 1.8441 0.0011
0.6120 0.0638 0.0025
0.9971 0.4236 0.0021
1.4377 0.2468 0.0019
1.2514 0.0396 0.0017
0.2825 1.9894 0.0021
0.8413 2.0776 0.0010
0.2402 0.1287 0.0024
0.6156 0.9521 0.0043
0.4986 1.5546 0.0011
0.2499 1.2576 0.0036
0.7928 2.1783 0.0040
1.3344 1.9114 0.0011
0.1827 2.1207 0.0012
0.3757 1.0128 0.0017
1.5716 1.0358 0.0014
1.2756 1.4334 0.0012
0.5499 1.3110 0.0052
1.2618 0.8524 0.0021
0.6993 0.3038 0.0025
1.5212 1.0270 0.0025
0.2396 1.2486 0.0028
1.3754 1.9382 0.0013
0.9295 1.5515 0.0020
0.8463 0.6954 0.0019
1.3053 0.3589 0.0010
1.5993 0.2991 0.0005
0.4360 0.2789 0.0021
0.4075 0.6478 0.0021
0.4314 1.2422 0.0028
1.8299 0.5378 0.0030
1.5752 2.1259 0.0023
0.9659 1.4024 0.0021
0.2635 0.8131 0.0015
0.7763 0.1302 0.0019
1.6193 0.0523 0.0010
1.4188 1.4882 0.0010
0.8838 0.2003 0.0018
0.2210 0.8029 0.0019
1.7452 2.0234 0.0013
0.4552 1.4587 0.0019
0.5147 0.3520 0.0018
0.1329 1.8879 0.0019
0.6262 0.6054 0.0019
1.3918 1.5447 0.0020
0.1720 1.4664 0.0058
0.8347 0.6771 0.0013
0.1837 1.2764 0.0045
0.8708 0.1688 0.0015
0.3855 0.5207 0.0028
0.1135 2.1237 0.0012
0.9041 0.3766 0.0022
0.6831 1.9490 0.0017
0.8240 0.6331 0.0019
0.8669 0.0478 0.0015
0.1282 1.3762 0.0038
1.1520 0.9711 0.0022
0.4437 0.5381 0.0018
1.6130 1.0321 0.0010
0.8193 0.3279 0.0010
1.7288 0.9595 0.0017
0.5957 1.7379 0.0017
0.7613 1.2402 0.0009
0.1911 0.4478 0.0023
0.1774 2.0889 0.0020
1.1282 0.6530 0.0007
1.7035 0.3895 0.0019
1.5551 2.0117 0.5015
1.0530 0.2866 0.0010
1.6064 0.4811 0.0013
0.1670 1.9568 0.0022
0.8648 0.7288 0.0013
0.6266 1.7891 0.0021
1.6936 1.2446 0.0008
1.6267 1.0045 0.0009
1.7738 1.0093 0.0015
1.5394 1.0386 0.0011
0.1310 0.0762 0.0010
0.6626 1.6951 0.0016
1.1522 0.7467 0.0014
0.9031 0.2469 0.0013
1.1772 1.0680 0.0015
0.3560 0.0634 0.0012
0.2065 0.5955 0.0035
0.2059 2.1412 0.0010
0.4255 0.2804 0.0011
0.8792 1.3446 0.0015
1.8550 0.7943 0.0006
0.9703 0.2026 0.0010
0.1698 1.8750 0.0015
0.7244 2.1823 0.0023
0.1442 1.6408 0.0011
0.4740 0.3174 0.0011
0.6592 1.1151 0.0010
1.4956 0.8034 0.0013
0.4030 1.9573 0.0012
0.6902 0.5156 0.0011
1.8498 0.5999 0.0008
1.0518 1.5297 0.0015
0.7163 0.3027 0.0019
0.9192 0.6917 0.0013
0.1067 1.3171 0.0035
0.7416 0.3007 0.0021
1.2782 0.7661 0.0012
0.3917 1.4958 0.0015
1.5752 0.2517 0.0004
1.5750 2.0425 1.4251
1.7642 0.9536 0.0012
1.2056 1.4249 0.0004
1.8371 0.5171 0.0015
1.1737 0.7750 0.0014
1.1677 0.8094 0.0014
1.8215 0.5288 0.0005
0.9869 1.1750 0.0008
0.1399 2.0282 0.0013
1.5238 1.2172 0.0006
0.2339 1.2499 0.0030
0.8367 0.2511 0.0011
0.7343 1.1423 0.0017
0.9319 0.1429 0.0013
1.3404 0.6341 0.0007
0.2141 1.5903 0.0013
0.9333 1.3084 0.0014
0.9792 0.2545 0.0006
1.2883 1.5315 0.0006
0.9091 0.2996 0.0009
1.7866 1.4818 0.0006
0.0597 0.4149 0.0013
0.8945 0.0905 0.0007
0.4195 1.8801 0.0014
0.9402 1.5590 0.0016
0.4231 0.7544 0.0015
0.2061 2.0092 0.0016
0.3016 1.2955 0.0023
0.1000 1.8942 0.0007
0.4867 0.3184 0.0009
0.1807 1.5581 0.0013
0.1982 1.6586 0.0012
0.0528 0.6716 0.0009
1.2104 0.6967 0.0006
0.6182 1.8978 0.0011
1.1744 1.2814 0.0004
1.1528 0.8966 0.0019
1.6276 0.3422 0.0002
0.9543 1.3523 0.0011
1.4435 1.9651 0.0008
0.6718 0.4259 0.0008
0.9151 0.2761 0.0010
1.0562 1.4566 0.0006
1.3540 1.9245 0.0004
1.3574 1.7790 0.0006
1.6171 0.4767 0.0006
1.0678 0.1405 0.0014
1.1308 1.7238 0.0010
0.2954 0.2888 0.0005
0.7287 0.3017 0.0014
1.1510 0.9281 0.0014
1.7308 2.0252 0.0004
1.7648 1.9372 0.0006
1.4528 0.1103 0.0011
1.0821 0.8322 0.0018
0.2836 1.7814 0.0015
1.0027 1.2195 0.0006
1.6942 0.4919 0.0002
0.8089 1.9151 0.0010
1.4836 1.0132 0.0022
0.2180 0.0732 0.0010
1.2870 1.4718 0.0015
1.3927 1.4234 0.0007
0.2304 1.0519 0.0020
0.0629 1.6406 0.0007
0.4237 0.4280 0.0014
0.7657 1.8538 0.0009
0.5649 0.5034 0.0021
0.7461 1.7141 0.0009
0.0566 1.9128 0.0003
0.7835 1.3817 0.0016
0.9997 0.8328 0.0006
1.1207 0.2334 0.0012
1.7664 2.0573 0.0007
0.7237 2.1291 0.0011
0.1490 1.4262 0.0023
1.3254 2.0532 0.0007
1.2993 0.3262 0.0010
1.0244 0.2623 0.0004
0.3580 0.9333 0.0004
1.7361 1.4115 0.0004
0.7065 1.3172 0.0008
0.6673 0.4911 0.0008
0.8894 2.1705 0.0018
0.9868 0.2464 0.0008
1.1232 0.0748 0.0008
0.9484 1.3272 0.0007
0.5994 0.4294 0.0012
0.9468 2.1884 0.0002
0.4504 1.4615 0.0005
0.0407 0.5386 0.0008
1.4224 0.3507 0.0004
1.0162 0.7090 0.0008
0.4754 0.4475 0.0011
1.2426 0.6801 0.0003
1.6534 2.0488 0.0006
0.8174 0.2242 0.0006
0.6307 1.0078 0.0006
1.6068 2.0369 0.2152
0.5398 1.2072 0.0009
0.1237 1.7950 0.0016
1.7834 1.0692 0.0007
1.3722 1.9360 0.0003
0.0941 0.0713 0.0003
0.6503 0.4498 0.0006
1.0418 1.3275 0.0007
0.1366 0.0373 0.0007
0.7064 0.4400 0.0004
0.4662 0.6521 0.0011
0.3280 0.2138 0.0005
1.1342 0.1206 0.0003
1.1021 0.5899 0.0002
0.2381 1.3208 0.0009
1.2864 1.4594 0.0007
1.1411 0.1271 0.0016
1.2119 0.7692 0.0003
0.8517 0.3742 0.0004
1.2014 0.8853 0.0010
1.8056 0.8899 0.0009
1.5228 1.0204 0.0005
1.3932 1.4713 0.0007
1.0576 2.0211 0.0011
1.7070 1.4945 0.0007
1.1730 0.7835 0.0005
0.7109 1.9420 0.0006
0.4527 0.6666 0.0004
1.2142 0.8196 0.0009
1.6541 1.2142 0.0002
0.4483 0.6587 0.0010
0.7043 0.4552 0.0005
0.6119 0.4029 0.0004
1.1328 2.0536 0.0005
0.7563 0.4465 0.0007
1.3748 1.5451 0.0001
1.5722 2.0230 0.0003
0.6468 1.0685 0.0006
1.6212 1.4970 0.0006
0.0858 1.5502 0.0009
0.4217 1.6772 0.0002
0.4006 1.1510 0.0010
0.8341 1.9092 0.0005
0.0706 0.6180 0.0006
1.8243 0.9435 0.0003
1.8510 0.7709 0.0001
1.6143 0.8412 0.0004
1.8432 1.4079 0.0002
0.7761 1.2928 0.0006
1.4390 1.1617 0.0002
1.7221 2.0472 0.0002
1.3925 1.4123 0.0002
1.7449 2.0631 0.0003
1.1615 1.0300 0.0001
1.3674 1.9365 0.0002
0.1432 0.1838 0.0004
1.6570 1.4905 0.0002
1.1242 0.4951 0.0003
1.0733 2.0624 0.0002
1.7313 2.0190 0.0002
0.2963 2.0535 0.0002
1.2778 1.6142 0.0003
1.1797 0.9975 0.0002
1.2730 1.6733 0.0003
0.8719 1.0463 0.0009
0.6755 0.4602 0.0004
0.9453 1.8276 0.0001
1.1349 1.7238 0.0002
0.6720 0.4544 0.0003
0.0470 0.0572 0.0001
1.6509 0.9379 0.0003
1.3924 1.3977 0.0002
1.5226 1.1838 0.0002
1.8475 1.2547 0.0002
1.6335 0.5154 0.0002
1.5197 1.1130 0.0002
0.3547 1.7030 0.0002
0.4120 1.7523 0.0001
1.0262 0.3217 0.0006
1.6165 0.2657 0.0004
0.8685 0.4659 0.0002
0.1682 0.5132 0.0006
0.3015 1.2388 0.0002
0.1759 0.5840 0.0012
1.5694 0.1682 0.0004
1.1888 0.9022 0.0008
0.3160 1.7514 0.0002
1.2098 0.8421 0.0005
0.9842 0.6494 0.0007
0.0744 0.0673 0.0001
0.2837 1.9831 0.0003
1.6281 0.1034 0.0001
1.6989 1.0218 0.0005
1.5177 1.5237 0.0000
0.0363 1.7712 0.0002
0.2152 0.5303 0.0003
1.2494 1.0688 0.0001
1.5162 1.0111 0.0002
1.2727 0.8545 0.0022
1.0151 0.2524 0.0001
0.8933 0.6494 0.0002
1.1488 0.1187 0.0009
0.5397 2.1134 0.0005
0.6781 0.0558 0.0002
1.3717 1.9374 0.0002
0.2189 1.6034 0.0003
0.6636 0.4526 0.0002
1.7850 1.4094 0.0001
0.0507 0.4735 0.0004
1.5805 0.7991 0.0007
1.7543 1.5024 0.0001
1.5790 0.7155 0.0006
1.5927 2.0313 0.0001
1.3180 1.1594 0.0001
0.7186 1.9212 0.0003
1.6693 0.3462 0.0003
0.2945 1.2173 0.0002
0.2841 0.3759 0.0001
0.8158 2.0959 0.0000
1.0742 0.1969 0.0009
0.9982 0.2155 0.0004
0.8984 1.8936 0.0004
1.1570 0.8633 0.0007
1.2887 1.5815 0.0001
1.3605 1.5448 0.0000
0.1070 0.1790 0.0002
0.3326 1.5307 0.0004
1.4131 0.3107 0.0002
0.3499 1.6956 0.0001
1.5798 2.0261 0.0001
1.7222 1.5026 0.0001
1.5748 2.0175 0.0001
1.7004 0.4990 0.0000
1.0081 0.2048 0.0002
0.6694 0.0524 0.0001
1.2924 0.3923 0.0000
1.7470 2.0765 0.0001
1.3156 1.0943 0.0001
0.0585 1.1109 0.0004
1.0445 0.8524 0.0001
1.6920 0.9657 0.0001
0.7527 0.4351 0.0005
0.6606 0.4234 0.0001
1.7459 1.4003 0.0001
1.3099 1.0643 0.0001
0.7034 0.4368 0.0001
1.1298 0.4835 0.0001
0.7337 1.4115 0.0022
1.2912 1.5502 0.0001
1.3168 1.1296 0.0000
0.1403 0.7812 0.0010
0.4860 1.4027 0.0002
1.3708 1.1586 0.0000
1.2794 1.5947 0.0001
1.2195 0.7922 0.0003
0.5734 2.1077 0.0002
1.6563 1.4711 0.0001
1.7566 1.4102 0.0000
1.4171 1.1621 0.0000
0.8258 0.4715 0.0003
1.3975 1.1625 0.0000
0.1018 1.1425 0.0003
1.6573 0.9618 0.0001
0.8320 0.4693 0.0001
0.1370 1.5180 0.0003
1.1583 0.8974 0.0002
1.7470 1.4209 0.0000
0.6604 0.4267 0.0001
0.5098 1.4704 0.0002
1.0577 0.6109 0.0003
1.0293 1.3306 0.0000
1.2235 0.7716 0.0002
1.1979 0.9036 0.0002
1.2883 1.5864 0.0000
1.4209 1.4232 0.0000
1.1917 0.9353 0.0002
1.0220 0.3570 0.0002
1.1144 0.1158 0.0001
0.6759 0.4520 0.0006
1.6834 0.9672 0.0000
0.4139 1.7467 0.0000
1.7824 1.4095 0.0000
0.0566 1.1027 0.0001
0.4770 1.6404 0.0002
0.8395 1.5107 0.0001
1.1884 0.9527 0.0001
0.8341 1.4904 0.0000
1.4208 1.4122 0.0000
0.8303 1.4760 0.0002
0.8258 1.4587 0.0001
1.0583 0.8478 0.0001
1.6040 2.0219 0.0001
1.6621 2.0449 0.0002
1.6043 2.0306 0.3967
0.9728 0.4235 0.0000
0.9747 0.4249 0.0001
0.6038 1.0802 0.0001
0.5929 1.0175 0.0001
0.5760 1.7496 0.0001
0.5219 1.7666 0.0000
0.0396 0.0981 0.0000
0.4582 0.0443 0.0001
0.2617 1.3697 0.0006
1.2269 0.7539 0.0001
1.2568 0.7782 0.0001
1.1653 0.6355 0.0001
0.2201 0.8027 0.0004
1.5582 0.3956 0.0000
0.4473 0.3718 0.0002
0.8304 0.4642 0.0000
1.2181 0.7422 0.0000
1.1379 0.7950 0.0000
1.1446 0.7909 0.0000
0.0512 0.4705 0.0002
1.5536 0.9734 0.0000
1.5616 0.9844 0.0000
1.2071 0.7895 0.0000
1.4761 0.7766 0.0001
1.3143 0.5769 0.0001
1.6217 2.0062 0.0001
1.6284 1.9854 0.0001
1.4388 0.6396 0.0000
1.5814 2.0335 0.0000
1.6279 1.9908 0.0000
0.8903 0.4164 0.0000
0.7637 0.4583 0.0000
1.1634 0.8641 0.0000
1.5424 0.3564 0.0000
0.7855 0.2402 0.0000
1.6302 0.5269 0.0002
0.6540 0.4312 0.0001
1.1117 0.8197 0.0001
0.2709 1.3858 0.0000
0.0735 1.4635 0.0000
0.3301 2.0371 0.0001
1.1947 0.6689 0.0000
1.0435 0.8205 0.0000
0.3103 0.9664 0.0000
1.1545 0.7976 0.0000
1.1521 0.8056 0.0000
1.6691 0.3952 0.0001
0.8826 1.4637 0.0001
1.8449 0.2278 0.0001
1.0967 0.8320 0.0001
0.6729 0.4341 0.0000
1.6769 0.1639 0.0000
0.5318 1.1721 0.0000
0.6679 0.4286 0.0000
1.6074 2.0153 0.0000
1.4384 1.4122 0.0000
1.4749 0.6293 0.0000
1.6687 2.0449 0.0000
0.9993 2.0285 0.0000
1.7460 0.1700 0.0000
1.2243 0.9701 0.0000
1.8485 1.2091 0.0001
1.2263 0.9601 0.0000
1.4848 1.0306 0.0000
1.1149 0.8194 0.0000
0.8342 2.0934 0.0000


==> data/map-fixed.dat <==
x y vh
1.4447 0.3606 10.0762
1.4976 0.4629 9.4462
1.5211 0.5195 5.6679
1.3907 0.1873 7.5554
1.5365 0.5709 4.7761
1.4080 0.2659 4.0050
1.3975 0.2253 2.4545
1.5454 0.6020 2.6367
1.7788 0.5492 3.1700
1.2064 1.0634 1.8452
0.8668 0.3415 1.6796
0.7485 0.9128 1.3528
1.1069 1.7244 1.2513
1.4377 0.2468 0.8664
1.3038 0.6732 0.7048
0.7999 1.3718 0.9601
0.9375 0.8598 0.5198
0.5026 1.5497 0.7914
0.5780 0.3894 1.0867
0.9552 1.7517 0.4085
1.0034 1.5408 0.5139
0.6292 0.6044 1.0577
0.4420 1.7785 0.8443
1.1088 1.5138 0.5975
0.5208 0.4850 0.8295
0.5605 1.6467 0.5457
0.7490 0.5749 0.5864
1.6164 0.5840 0.4571
1.1163 1.2393 0.7243
0.8677 2.1710 0.4243
0.7218 0.7367 0.6529
0.9340 2.1770 0.4555
0.8586 1.5771 0.4404
0.8420 1.1685 0.3078
1.4129 0.2822 0.5728
1.3931 1.5043 0.4921
1.2683 1.7299 0.4086
0.9534 1.9687 0.3929
1.2400 0.8924 0.3648
1.0592 2.1705 0.5485
1.2983 0.2012 6.8783
0.5591 0.0647 0.2442
0.7561 0.2776 0.3089
1.0545 1.0996 0.2303
1.2881 1.5038 0.3161
0.6787 0.9346 0.2724
0.6488 1.8073 0.2304
1.7802 1.8842 0.2658
0.5604 0.6279 0.1528
0.6998 0.6541 0.3526
0.6666 2.1857 0.2746
1.7301 2.0453 0.1172
0.6462 0.0936 0.1302
1.3619 1.7495 0.1588
1.2424 0.4426 0.1396
0.4832 2.1920 0.2320
0.2547 0.0711 0.1157
1.2537 0.8799 0.0986
1.5183 1.0402 0.0534
1.6514 1.0289 0.1472
0.0945 0.5523 0.0930
1.2697 1.4160 0.1906
0.2934 1.2989 0.1619
0.3679 1.9842 0.0918
0.8027 0.6374 0.1178
0.1383 0.4266 0.1286
1.3097 0.6859 0.0598
0.1677 0.3390 0.1783
0.9864 0.2284 0.0949
0.3287 0.5014 0.0554
0.3621 2.1961 0.0836
0.1662 1.7694 0.1478
0.3646 0.4067 0.1109
0.2165 0.1935 0.0960
0.7972 0.5580 0.0476
0.2896 0.6220 0.0984
0.3254 1.6743 0.0997
0.7425 0.4134 0.0687
0.0680 1.8294 0.0582
1.0113 1.6067 0.0369
0.9431 1.3011 0.0466
1.0205 1.2698 0.0447
1.2267 1.0175 0.0243
1.1744 1.1785 0.0337
1.4963 0.6142 0.0347
1.0218 1.7422 0.0273
0.9823 1.4426 0.0343
1.5166 1.5004 0.0522
1.4168 1.7592 0.0166
0.5649 0.6264 0.0294
1.4027 0.6260 0.0254
1.7878 0.6134 0.0236
1.2364 0.9697 0.0284
1.1165 1.3077 0.0192
0.8154 1.1747 0.0350
1.4856 1.0425 0.0203
1.1906 1.1467 0.0170
1.2193 0.3629 2.6379
0.8140 1.0651 0.0156
1.1806 0.2165 3.1026
1.0962 1.5191 0.0107
1.3390 0.6437 0.0179
1.4692 0.6214 0.0135
1.2791 0.7284 0.0178
1.3199 0.6510 0.0189
1.2040 1.1045 0.0187
1.0969 0.3933 0.8168
0.0468 0.0593 0.0127
1.0168 1.6651 0.0171
0.9547 1.8259 0.0140
0.7357 1.9353 0.0200
0.6670 1.4691 0.0172
1.4862 0.6086 0.0161
1.1702 0.5579 0.0166
1.6678 0.7607 0.0155
0.9519 2.0660 0.0143
0.9965 0.8269 0.0177
1.1010 1.6545 0.0155
1.6321 0.6452 0.0148
1.3291 0.7782 0.0120
0.8428 1.2802 0.0177
1.0567 0.4760 0.0125
0.7287 0.3017 0.0044
0.3679 0.0626 0.0276
1.2389 0.6868 0.0146
0.8591 1.3394 0.0152
0.7250 1.7916 0.0103
0.6042 1.2418 0.0203
1.0588 0.7924 0.0148
0.5001 0.8107 0.0139
1.0862 0.5413 0.0112
0.9355 0.3953 0.0211
0.6116 0.3088 0.0163
1.7119 0.6284 0.0121
1.2545 2.1547 0.0107
0.6337 0.7647 0.0124
0.8011 1.3825 0.0148
0.5226 0.4936 0.0330
0.8693 1.7647 0.0107
0.7907 1.0739 0.0129
1.1167 0.5170 0.0098
0.5573 1.5364 0.0119
0.9893 1.4724 0.0106
1.1254 1.0788 0.0090
1.0685 2.0628 0.0099
0.9960 0.9824 0.0093
1.1555 0.7376 0.0105
1.0915 1.8155 0.0118
1.0999 1.1929 0.0073
1.3467 1.7483 0.0053
0.7953 0.2970 0.0120
1.6961 0.4473 0.0078
1.6858 0.8274 0.0068
0.6049 0.6876 0.0112
0.6726 0.3060 0.0097
0.8254 1.4784 0.0083
0.9087 0.3655 0.0098
1.1062 1.5869 0.0092
0.9925 0.4303 0.0756
1.3397 0.4161 0.0077
0.8416 1.5445 0.0074
0.8181 2.1768 0.0096
1.5649 0.5876 0.0083
0.4513 1.5953 0.0131
0.8567 1.2160 0.0074
0.3737 2.1218 0.0074
1.1325 0.5009 0.0079
0.1994 1.2125 0.0074
1.2035 0.2960 0.8759
1.4901 0.2191 0.0371
0.8834 1.3140 0.0059
1.0780 1.1465 0.0055
0.2340 1.7295 0.0099
0.8303 1.1254 0.0059
1.5678 0.3911 0.0048
0.8195 0.8940 0.0091
0.8847 0.8761 0.0099
1.2235 1.4979 0.0096
1.4498 0.8747 0.0075
0.5486 0.9690 0.0131
1.8325 1.9196 0.0052
0.6320 1.6302 0.0076
0.2419 1.8470 0.0086
1.0807 1.8093 0.0079
0.9225 1.5633 0.0045
0.5908 0.3954 0.0099
1.1641 1.0706 0.0083
0.6071 1.6356 0.0055
1.3822 0.7589 0.0052
0.2442 0.7370 0.0057
1.7664 2.0573 0.0024
0.9699 1.1273 0.0070
0.9362 1.8291 0.0040
1.2125 0.3307 0.7732
1.0936 0.7725 0.0064
0.9596 0.4103 0.0096
0.6334 1.3410 0.0053
0.8591 1.6496 0.0070
1.1795 0.7290 0.0066
0.6050 1.7328 0.0063
0.8868 1.3393 0.0072
0.5621 1.0316 0.0109
0.7928 2.1783 0.0058
1.5215 1.1510 0.0099
0.7549 0.8513 0.0035
0.3089 1.0303 0.0052
1.1007 0.5058 0.0043
1.8095 0.7349 0.0058
1.1117 0.5135 0.0057
0.9542 1.8820 0.0052
0.6317 2.0389 0.0062
0.7378 0.7921 0.0042
0.3183 1.9223 0.0079
1.4747 0.8490 0.0044
0.8684 1.2608 0.0052
0.3267 1.0973 0.0067
0.6968 0.1595 0.0038
0.5274 0.8902 0.0104
0.2919 0.9696 0.0054
0.4981 0.5546 0.0088
0.7355 2.1816 0.0078
0.3850 2.0470 0.0058
1.3682 1.6991 0.0039
1.7352 0.7481 0.0050
1.7197 0.3183 0.0042
1.3492 0.6591 0.0068
0.4675 2.1241 0.0068
1.1350 0.0944 0.0036
0.7472 0.2290 0.0058
0.4674 1.2955 0.0071
0.5928 1.1901 0.0103
0.5830 1.5016 0.0059
0.3508 1.3476 0.0093
0.8765 0.7497 0.0038
1.6228 0.4743 0.0034
0.9095 0.8093 0.0036
0.7219 1.0971 0.0081
0.3370 0.8675 0.0037
1.4429 0.8191 0.0035
0.5778 1.1032 0.0076
0.4771 0.7352 0.0091
0.6171 1.2873 0.0085
1.7349 1.1103 0.0038
1.3420 1.9097 0.0027
0.5393 2.1901 0.0053
0.0852 1.6681 0.0035
1.4666 2.1356 0.0037
0.5851 1.1402 0.0072
0.4255 1.8825 0.0061
0.3568 1.3528 0.0058
0.7479 1.1923 0.0048
1.8181 1.2449 0.0033
0.2289 1.2388 0.0034
1.3708 0.0608 0.0048
0.7756 2.0018 0.0021
1.5300 0.9885 0.0069
1.4215 0.6382 0.0047
0.3936 1.6316 0.0062
1.3367 1.3978 0.0045
0.6598 1.4557 0.0053
0.2866 0.8851 0.0039
1.0395 1.0692 0.0036
1.5622 0.9345 0.0025
0.9106 0.3211 0.0035
1.7814 0.8087 0.0027
1.2433 2.0373 0.0027
0.7084 0.5339 0.0035
0.9474 1.3109 0.0048
1.6026 0.5874 0.0033
0.4497 2.1931 0.0042
1.7959 1.2203 0.0031
0.8463 0.6954 0.0020
0.4842 1.5095 0.0039
0.4516 0.6670 0.0076
1.3911 1.5630 0.0014
0.3893 1.3872 0.0062
0.4894 1.3352 0.0087
1.5388 0.3239 0.0023
0.7733 0.4879 0.0027
0.4512 0.4584 0.0041
0.1931 0.2657 0.0042
0.4078 1.9583 0.0048
1.2134 1.3277 0.0021
0.2970 0.2021 0.0032
0.8031 0.1976 0.0037
0.4702 0.6601 0.0033
1.5510 0.3525 0.0019
0.5403 0.0597 0.0097
0.8527 1.9858 0.0025
0.2806 0.3748 0.0031
0.1254 1.1582 0.0033
0.2615 1.5511 0.0086
0.4608 0.0587 0.0024
1.7067 1.4821 0.0017
1.0754 0.1504 0.0036
0.9971 0.4236 0.0095
0.4320 1.4321 0.0035
1.0566 2.0625 0.0075
0.7134 0.1575 0.0024
1.1574 0.8608 0.0043
1.0736 0.9747 0.0032
0.4244 2.0214 0.0041
1.0972 1.1878 0.0019
1.6783 0.4529 0.0015
0.7184 0.4543 0.0015
0.2972 2.1252 0.0027
0.5499 1.3110 0.0055
1.4606 1.9719 0.0019
1.0807 0.3137 0.0028
0.3260 0.2203 0.0021
1.3308 2.1474 0.0025
0.3427 1.1658 0.0032
1.0618 0.7985 0.0039
1.8301 1.2351 0.0019
1.8029 1.4960 0.0040
1.0615 1.9549 0.0036
0.6993 0.3038 0.0032
0.5673 0.7873 0.0022
0.0378 2.1253 0.0013
1.2494 1.9342 0.0021
1.5212 1.0270 0.0027
0.8956 0.3121 0.0034
0.4479 0.8289 0.0017
1.4774 0.3498 0.0011
1.7126 0.9098 0.0037
1.2645 1.3948 0.0017
1.5301 0.9656 0.0017
0.8205 2.1009 0.0010
0.6145 1.9665 0.0025
0.5664 0.0436 0.0021
0.5920 2.1883 0.0026
1.8518 0.7950 0.0012
1.7400 1.1504 0.0014
0.9326 2.0652 0.0018
0.6120 0.0638 0.0025
0.6399 2.1866 0.0052
0.5524 1.4492 0.0032
0.2891 0.0688 0.0021
0.2756 0.3913 0.0029
0.3302 0.0655 0.0023
0.8207 1.8441 0.0011
1.2618 0.8524 0.0021
0.6034 2.1879 0.0040
0.8858 0.0783 0.0028
1.1621 0.7266 0.0009
0.4239 2.1940 0.0034
0.8648 0.7288 0.0013
0.4248 0.0596 0.0023
0.8347 0.6771 0.0014
0.3000 1.3044 0.0040
0.6262 0.6054 0.0019
0.1876 1.8683 0.0038
0.2499 1.2576 0.0037
0.6156 0.9521 0.0044
1.2514 0.0396 0.0019
0.2825 1.9894 0.0020
0.8413 2.0776 0.0011
1.2959 0.2852 0.0012
1.5425 0.1914 0.0007
1.5716 1.0358 0.0014
1.3344 1.9114 0.0011
1.1520 0.9711 0.0020
0.3061 2.0572 0.0019
0.2396 1.2486 0.0029
0.2210 0.8029 0.0020
0.3757 1.0128 0.0019
0.2836 1.7814 0.0017
0.3466 0.6349 0.0028
1.3754 1.9382 0.0013
0.7763 0.1302 0.0020
1.5394 1.0386 0.0010
1.3053 0.3589 0.0010
1.5993 0.2991 0.0005
1.5752 2.1259 0.0024
0.4314 1.2422 0.0026
0.1911 0.4478 0.0024
0.2635 0.8131 0.0015
1.8299 0.5378 0.0030
1.6193 0.0523 0.0010
1.3918 1.5447 0.0020
0.6831 1.9490 0.0015
1.2616 1.4936 0.0022
0.1720 1.4664 0.0059
0.4552 1.4587 0.0020
0.5147 0.3520 0.0017
0.3855 0.5207 0.0029
0.6266 1.7891 0.0023
0.2402 0.1287 0.0025
0.1827 2.1207 0.0011
0.6861 0.1049 0.0018
0.7416 0.3007 0.0035
0.9295 1.5515 0.0021
0.3560 0.0634 0.0023
0.8838 0.2003 0.0018
0.7163 0.3027 0.0036
0.9041 0.3766 0.0026
0.1135 2.1237 0.0012
0.9659 1.4024 0.0019
1.6130 1.0321 0.0011
0.3917 1.4958 0.0018
0.4075 0.6478 0.0022
0.1837 1.2764 0.0047
0.8669 0.0478 0.0016
0.1282 1.3762 0.0040
0.8708 0.1688 0.0015
1.1772 1.0680 0.0016
0.4437 0.5381 0.0018
0.4360 0.2789 0.0021
0.8240 0.6331 0.0018
1.3404 0.6341 0.0009
1.7452 2.0234 0.0012
1.7288 0.9595 0.0017
0.7613 1.2402 0.0009
1.6064 0.4811 0.0014
0.8193 0.3279 0.0010
1.1282 0.6530 0.0007
0.8792 1.3446 0.0020
1.7035 0.3895 0.0019
1.5551 2.0117 0.5220
0.5957 1.7379 0.0018
1.6936 1.2446 0.0008
0.2954 0.2888 0.0006
1.7738 1.0093 0.0015
0.7244 2.1823 0.0026
0.1329 1.8879 0.0019
1.6267 1.0045 0.0009
0.1310 0.0762 0.0010
0.6626 1.6951 0.0015
1.0518 1.5297 0.0015
0.4255 0.2804 0.0011
1.1737 0.7750 0.0010
0.9031 0.2469 0.0013
1.8550 0.7943 0.0006
0.9703 0.2026 0.0014
0.4740 0.3174 0.0011
0.6592 1.1151 0.0010
0.4030 1.9573 0.0014
1.2559 1.8188 0.0024
1.2782 0.7661 0.0012
0.6902 0.5156 0.0013
0.4195 1.8801 0.0015
1.4956 0.8034 0.0013
1.8498 0.5999 0.0008
1.1677 0.8094 0.0013
0.9192 0.6917 0.0012
0.9091 0.2996 0.0014
0.8367 0.2511 0.0012
0.9151 0.2761 0.0011
0.4986 1.5546 0.0011
1.1528 0.8966 0.0018
1.5752 0.2517 0.0004
1.5750 2.0425 1.4902
0.1067 1.3171 0.0037
0.1442 1.6408 0.0012
1.7642 0.9536 0.0012
0.1698 1.8750 0.0014
1.2056 1.4249 0.0005
0.9402 1.5590 0.0019
1.8371 0.5171 0.0015
0.9333 1.3084 0.0014
1.1522 0.7467 0.0012
1.1510 0.9281 0.0013
0.2339 1.2499 0.0030
0.9869 1.1750 0.0008
0.9792 0.2545 0.0006
1.5238 1.2172 0.0006
0.4231 0.7544 0.0015
0.1807 1.5581 0.0014
0.2065 0.5955 0.0039
0.2059 2.1412 0.0009
1.2883 1.5315 0.0006
1.7866 1.4818 0.0005
0.0629 1.6406 0.0007
1.0530 0.2866 0.0009
0.9319 0.1429 0.0013
0.0597 0.4149 0.0013
0.7343 1.1423 0.0017
0.3016 1.2955 0.0035
0.1670 1.9568 0.0022
0.0528 0.6716 0.0009
1.2104 0.6967 0.0005
0.6182 1.8978 0.0011
1.1744 1.2814 0.0004
1.6276 0.3422 0.0002
1.1308 1.7238 0.0009
1.4435 1.9651 0.0008
1.0562 1.4566 0.0007
1.8215 0.5288 0.0005
0.2141 1.5903 0.0016
1.0821 0.8322 0.0018
1.3574 1.7790 0.0006
0.1982 1.6586 0.0013
1.6171 0.4767 0.0006
1.0678 0.1405 0.0013
0.1237 1.7950 0.0019
1.3254 2.0532 0.0007
0.4504 1.4615 0.0005
0.8089 1.9151 0.0009
1.7308 2.0252 0.0005
1.3927 1.4234 0.0008
0.4237 0.4280 0.0013
0.1000 1.8942 0.0007
1.4528 0.1103 0.0011
0.9543 1.3523 0.0009
1.7648 1.9372 0.0006
1.0027 1.2195 0.0006
0.3580 0.9333 0.0005
0.2180 0.0732 0.0011
0.5649 0.5034 0.0018
1.6942 0.4919 0.0003
1.4836 1.0132 0.0022
0.9468 2.1884 0.0003
0.7657 1.8538 0.0007
0.2304 1.0519 0.0020
0.8945 0.0905 0.0007
0.7461 1.7141 0.0008
0.9868 0.2464 0.0008
1.4188 1.4882 0.0008
0.9997 0.8328 0.0007
0.1774 2.0889 0.0019
0.6718 0.4259 0.0008
0.1490 1.4262 0.0024
0.7237 2.1291 0.0010
1.1207 0.2334 0.0013
0.0407 0.5386 0.0008
1.2870 1.4718 0.0017
0.4867 0.3184 0.0009
1.2993 0.3262 0.0010
1.0244 0.2623 0.0004
0.7065 1.3172 0.0008
1.7361 1.4115 0.0004
0.6673 0.4911 0.0008
0.8894 2.1705 0.0018
1.1232 0.0748 0.0007
0.5994 0.4294 0.0012
1.2426 0.6801 0.0003
0.4754 0.4475 0.0011
1.4224 0.3507 0.0004
0.8174 0.2242 0.0006
1.0162 0.7090 0.0007
0.2061 2.0092 0.0016
1.6534 2.0488 0.0007
0.6307 1.0078 0.0007
0.6503 0.4498 0.0006
1.6068 2.0369 0.2141
0.9484 1.3272 0.0006
0.5398 1.2072 0.0007
1.7834 1.0692 0.0007
0.0941 0.0713 0.0003
1.5228 1.0204 0.0005
0.0566 1.9128 0.0002
0.1366 0.0373 0.0007
0.7064 0.4400 0.0004
0.4662 0.6521 0.0012
1.0418 1.3275 0.0007
1.2864 1.4594 0.0007
0.3280 0.2138 0.0005
1.1342 0.1206 0.0003
1.1021 0.5899 0.0002
1.2756 1.4334 0.0086
1.3540 1.9245 0.0003
0.2381 1.3208 0.0011
0.7109 1.9420 0.0005
0.1399 2.0282 0.0012
1.1730 0.7835 0.0004
1.3924 1.3977 0.0002
1.1411 0.1271 0.0017
1.2119 0.7692 0.0003
1.2014 0.8853 0.0011
0.8517 0.3742 0.0003
1.3932 1.4713 0.0007
1.8056 0.8899 0.0009
1.3722 1.9360 0.0003
0.7835 1.3817 0.0030
1.0576 2.0211 0.0010
1.7070 1.4945 0.0007
0.8341 1.9092 0.0005
1.2142 0.8196 0.0009
1.6541 1.2142 0.0002
0.7043 0.4552 0.0005
0.6119 0.4029 0.0004
0.7563 0.4465 0.0008
1.1328 2.0536 0.0005
1.3748 1.5451 0.0001
1.5722 2.0230 0.0003
0.6468 1.0685 0.0006
1.6212 1.4970 0.0006
0.0858 1.5502 0.0009
0.4217 1.6772 0.0002
0.0706 0.6180 0.0006
1.8243 0.9435 0.0003
1.8510 0.7709 0.0001
0.7761 1.2928 0.0005
1.8432 1.4079 0.0002
1.6143 0.8412 0.0003
1.7221 2.0472 0.0002
1.4390 1.1617 0.0002
1.5790 0.7155 0.0004
0.4483 0.6587 0.0011
1.3925 1.4123 0.0002
1.1615 1.0300 0.0001
1.3674 1.9365 0.0002
1.1242 0.4951 0.0003
0.1432 0.1838 0.0004
1.6570 1.4905 0.0002
1.0733 2.0624 0.0002
0.2963 2.0535 0.0002
1.2778 1.6142 0.0003
1.1797 0.9975 0.0001
1.7313 2.0190 0.0002
0.6755 0.4602 0.0004
1.2730 1.6733 0.0003
0.8719 1.0463 0.0010
0.4527 0.6666 0.0004
0.0470 0.0572 0.0001
1.2727 0.8545 0.0022
1.6509 0.9379 0.0003
0.6720 0.4544 0.0003
0.9453 1.8276 0.0002
1.5226 1.1838 0.0002
0.1759 0.5840 0.0013
1.8475 1.2547 0.0002
1.6335 0.5154 0.0002
1.1349 1.7238 0.0002
0.3547 1.7030 0.0003
0.4120 1.7523 0.0002
1.6165 0.2657 0.0004
0.8685 0.4659 0.0002
0.1682 0.5132 0.0006
1.5694 0.1682 0.0004
0.3160 1.7514 0.0002
1.2098 0.8421 0.0004
1.1888 0.9022 0.0008
0.0363 1.7712 0.0002
0.9842 0.6494 0.0007
0.0744 0.0673 0.0001
0.2837 1.9831 0.0003
1.6281 0.1034 0.0001
1.6989 1.0218 0.0005
1.5177 1.5237 0.0000
1.7449 2.0631 0.0003
1.2494 1.0688 0.0001
0.2152 0.5303 0.0003
1.5162 1.0111 0.0002
0.8933 0.6494 0.0002
1.0151 0.2524 0.0000
1.1488 0.1187 0.0010
0.5397 2.1134 0.0004
0.6781 0.0558 0.0002
0.3015 1.2388 0.0002
0.6636 0.4526 0.0002
1.1570 0.8633 0.0004
1.7850 1.4094 0.0001
1.3717 1.9374 0.0002
0.0507 0.4735 0.0003
1.5805 0.7991 0.0007
0.7186 1.9212 0.0003
1.7543 1.5024 0.0001
1.3180 1.1594 0.0001
1.5927 2.0313 0.0001
1.6693 0.3462 0.0003
0.2945 1.2173 0.0002
1.5197 1.1130 0.0001
0.2841 0.3759 0.0001
0.8158 2.0959 0.0001
0.2189 1.6034 0.0004
1.0262 0.3217 0.0005
1.0742 0.1969 0.0009
0.8984 1.8936 0.0003
0.9982 0.2155 0.0004
1.5536 0.9734 0.0000
1.2887 1.5815 0.0001
1.3605 1.5448 0.0000
0.1070 0.1790 0.0002
0.3326 1.5307 0.0004
1.4131 0.3107 0.0002
0.4006 1.1510 0.0010
1.5798 2.0261 0.0001
1.7222 1.5026 0.0001
1.5748 2.0175 0.0001
1.7004 0.4990 0.0000
1.0081 0.2048 0.0002
0.6694 0.0524 0.0001
0.6606 0.4234 0.0001
1.2924 0.3923 0.0000
1.3156 1.0943 0.0001
0.0585 1.1109 0.0004
1.0445 0.8524 0.0001
1.6920 0.9657 0.0001
1.7459 1.4003 0.0001
1.3099 1.0643 0.0001
0.7527 0.4351 0.0005
1.1298 0.4835 0.0001
0.7034 0.4368 0.0001
0.7337 1.4115 0.0022
1.2912 1.5502 0.0001
1.3168 1.1296 0.0000
0.1403 0.7812 0.0010
1.2794 1.5947 0.0001
1.3708 1.1586 0.0000
1.2195 0.7922 0.0003
0.5734 2.1077 0.0002
1.6563 1.4711 0.0001
0.3499 1.6956 0.0001
1.7566 1.4102 0.0000
1.4171 1.1621 0.0000
0.8258 0.4715 0.0003
1.4209 1.4232 0.0000
1.6573 0.9618 0.0001
0.8320 0.4693 0.0001
1.3975 1.1625 0.0000
0.1018 1.1425 0.0003
0.6604 0.4267 0.0001
1.7470 2.0765 0.0001
0.1370 1.5180 0.0003
1.1583 0.8974 0.0003
1.7470 1.4209 0.0000
0.5098 1.4704 0.0002
1.0293 1.3306 0.0000
1.5616 0.9844 0.0000
1.0577 0.6109 0.0003
1.2235 0.7716 0.0002
1.1979 0.9036 0.0002
1.2883 1.5864 0.0000
1.1917 0.9353 0.0002
1.1144 0.1158 0.0000
0.6759 0.4520 0.0006
0.4139 1.7467 0.0000
1.6834 0.9672 0.0000
1.7824 1.4095 0.0000
0.0566 1.1027 0.0001
0.4770 1.6404 0.0002
0.8395 1.5107 0.0001
1.1884 0.9527 0.0000
0.8341 1.4904 0.0001
1.4208 1.4122 0.0000
0.8303 1.4760 0.0002
0.8258 1.4587 0.0001
1.0583 0.8478 0.0001
1.6040 2.0219 0.0001
0.9728 0.4235 0.0000
0.9747 0.4249 0.0001
0.6038 1.0802 0.0001
0.5929 1.0175 0.0001
0.5760 1.7496 0.0001
0.5219 1.7666 0.0000
0.0396 0.0981 0.0000
0.4582 0.0443 0.0001
0.2617 1.3697 0.0006
1.2269 0.7539 0.0001
1.2568 0.7782 0.0001
1.1653 0.6355 0.0001
0.2201 0.8027 0.0004
1.5582 0.3956 0.0000
0.4473 0.3718 0.0002
1.2181 0.7422 0.0000
1.1379 0.7950 0.0000
1.1446 0.7909 0.0000
0.0512 0.4705 0.0002
1.6302 0.5269 0.0002
1.2071 0.7895 0.0000
1.6043 2.0306 0.3967
1.4761 0.7766 0.0001
1.3143 0.5769 0.0002
1.6217 2.0062 0.0001
1.6284 1.9854 0.0001
0.8826 1.4637 0.0001
1.4388 0.6396 0.0000
1.5814 2.0335 0.0000
0.4860 1.4027 0.0002
1.6279 1.9908 0.0000
0.8903 0.4164 0.0000
0.7637 0.4583 0.0001
1.1634 0.8641 0.0000
1.5424 0.3564 0.0000
0.7855 0.2402 0.0000
1.0220 0.3570 0.0002
0.8304 0.4642 0.0000
0.6540 0.4312 0.0001
1.1117 0.8197 0.0001
0.2709 1.3858 0.0000
0.0735 1.4635 0.0000
1.6621 2.0449 0.0002
0.3301 2.0371 0.0001
1.1947 0.6689 0.0000
1.1545 0.7976 0.0000
1.1521 0.8056 0.0000
1.6691 0.3952 0.0001
1.8449 0.2278 0.0001
1.0967 0.8320 0.0001
0.6729 0.4341 0.0000
1.6769 0.1639 0.0000
0.6679 0.4286 0.0000
1.6074 2.0153 0.0000
1.4384 1.4122 0.0000
1.4749 0.6293 0.0000
1.0435 0.8205 0.0000
1.6687 2.0449 0.0000
0.9993 2.0285 0.0000
1.7460 0.1700 0.0000
1.8485 1.2091 0.0001
1.2243 0.9701 0.0000
1.2263 0.9601 0.0000
1.4848 1.0306 0.0000
1.1149 0.8194 0.0000


==> data/mechanism.dat <==
load fixedtime fixedtimegap fixedtimegreen actuated actuatedgap actuatedgreen actuatedcapped actuatedcappedgap actuatedcappedgreen actuatedtruncating actuatedtruncatinggap actuatedtruncatinggreen longestqueue longestqueuegap longestqueuegreen maxpressure maxpressuregap maxpressuregreen maxpressurecapacity maxpressurecapacitygap maxpressurecapacitygreen actuatedbusiestonezero actuatedbusiestonezerogap actuatedbusiestonezerogreen actuatedbusiesttwofive actuatedbusiesttwofivegap actuatedbusiesttwofivegreen actuatedbusiestfivezero actuatedbusiestfivezerogap actuatedbusiestfivezerogreen actuatedquietestfivezero actuatedquietestfivezerogap actuatedquietestfivezerogreen actuatedquietestsevenfive actuatedquietestsevenfivegap actuatedquietestsevenfivegreen actuatedquietestninezero actuatedquietestninezerogap actuatedquietestninezerogreen actuatedanywhereonezero actuatedanywhereonezerogap actuatedanywhereonezerogreen actuatedanywheretwofive actuatedanywheretwofivegap actuatedanywheretwofivegreen actuatedanywherefivezero actuatedanywherefivezerogap actuatedanywherefivezerogreen random randomgap randomgreen allgreen allgreengap allgreengreen
0.12 nan nan nan 0.0007 0.9993 7.1777 0.0007 0.9993 7.1775 0.0000 0.9835 7.1078 0.3236 0.6580 27.8538 0.3184 0.6631 27.6291 0.3232 0.6580 27.8005 0.0022 0.9978 7.3316 0.0029 0.9971 7.3448 0.0017 0.9983 7.2565 0.0000 1.0000 7.1168 0.0003 0.9997 7.1431 0.0006 0.9994 7.1639 0.0006 0.9994 7.1648 0.0014 0.9986 7.2262 0.0010 0.9990 7.1951 0.0000 0.9371 29.5507 nan nan nan
0.16 nan nan nan 0.0018 0.9982 7.2494 0.0016 0.9984 7.2389 0.0000 0.9778 7.1130 0.2919 0.6812 26.3946 0.2861 0.6876 26.1332 0.2924 0.6809 26.4308 0.0042 0.9958 7.4973 0.0056 0.9944 7.5208 0.0035 0.9965 7.3777 0.0001 0.9999 7.1237 0.0009 0.9991 7.1886 0.0012 0.9988 7.2117 0.0007 0.9993 7.1776 0.0028 0.9972 7.3146 0.0017 0.9983 7.2477 0.0000 0.8911 29.5507 nan nan nan
0.2 nan nan nan 0.0048 0.9952 7.4483 0.0046 0.9952 7.4426 0.0000 0.9720 7.1199 0.2777 0.6784 25.6959 0.2732 0.6776 25.2560 0.2777 0.6761 25.6499 0.0069 0.9931 7.7076 0.0111 0.9889 7.9037 0.0096 0.9904 7.7781 0.0002 0.9998 7.1321 0.0051 0.9949 7.4960 0.0047 0.9953 7.4183 0.0027 0.9973 7.2887 0.0298 0.9702 8.6384 0.0065 0.9935 7.6347 0.0000 0.8342 29.5507 nan nan nan
0.24 nan nan nan 0.0323 0.9677 8.7603 0.0251 0.9719 8.4877 0.0000 0.9656 7.1314 0.2731 0.6265 25.3129 0.2683 0.6276 24.6668 0.2706 0.6283 25.2858 0.0616 0.9384 10.9320 0.0408 0.9592 9.5402 0.0656 0.9344 10.5613 0.0069 0.9931 7.3597 0.0132 0.9868 7.8783 0.0299 0.9701 8.5961 0.0109 0.9891 7.6029 0.0660 0.9340 10.1558 0.0153 0.9847 8.1645 0.0000 0.7944 29.5507 nan nan nan


==> data/metrics.dat <==
metric strategy ratio lo hi
timeSpentPerOfferedTrip actuated 1.5795 1.4162 1.7427
timeSpentPerOfferedTrip actuated-capped 1.3436 1.1931 1.4940
timeSpentPerOfferedTrip actuated-truncating 0.2760 0.2549 0.2971
timeSpentPerOfferedTrip longest-queue 1.2366 1.0314 1.4418
timeSpentPerOfferedTrip max-pressure 1.2751 1.0986 1.4516
timeSpentPerOfferedTrip max-pressure-capacity 1.3435 1.0625 1.6245
timeSpentPerOfferedTrip actuated-busiest-10 1.0434 1.0040 1.0829
timeSpentPerOfferedTrip actuated-busiest-25 0.5906 0.5296 0.6517
timeSpentPerOfferedTrip actuated-busiest-50 1.6671 1.4253 1.9088
timeSpentPerOfferedTrip actuated-quietest-50 0.9869 0.9545 1.0192
timeSpentPerOfferedTrip actuated-quietest-75 1.2389 1.1738 1.3041
timeSpentPerOfferedTrip actuated-quietest-90 1.6067 1.3996 1.8137
timeSpentPerOfferedTrip actuated-anywhere-10 0.9895 0.9581 1.0209
timeSpentPerOfferedTrip actuated-anywhere-25 1.2407 1.1719 1.3096
timeSpentPerOfferedTrip actuated-anywhere-50 1.0477 0.9926 1.1027
timeSpentPerOfferedTrip random 3.1286 2.8850 3.3721
timeSpentPerOfferedTrip all-green 0.2351 0.2133 0.2569
delaySecondsPerTrip actuated 1.6521 1.4471 1.8571
delaySecondsPerTrip actuated-capped 1.3986 1.2321 1.5651
delaySecondsPerTrip actuated-truncating 0.0934 0.0707 0.1160
delaySecondsPerTrip longest-queue 1.3163 1.0723 1.5604
delaySecondsPerTrip max-pressure 1.3809 1.1634 1.5984
delaySecondsPerTrip max-pressure-capacity 1.4411 1.1154 1.7668
delaySecondsPerTrip actuated-busiest-10 1.0507 0.9962 1.1051
delaySecondsPerTrip actuated-busiest-25 0.5096 0.4293 0.5898
delaySecondsPerTrip actuated-busiest-50 1.7404 1.4545 2.0263
delaySecondsPerTrip actuated-quietest-50 0.9752 0.9367 1.0137
delaySecondsPerTrip actuated-quietest-75 1.3123 1.2322 1.3925
delaySecondsPerTrip actuated-quietest-90 1.6782 1.4344 1.9219
delaySecondsPerTrip actuated-anywhere-10 0.9811 0.9345 1.0277
delaySecondsPerTrip actuated-anywhere-25 1.3200 1.2338 1.4063
delaySecondsPerTrip actuated-anywhere-50 1.0612 0.9945 1.1279
delaySecondsPerTrip random 3.4357 3.1282 3.7431
delaySecondsPerTrip all-green 0.0384 0.0143 0.0625
servedShare actuated 0.8677 0.8328 0.9026
servedShare actuated-capped 0.9253 0.8760 0.9747
servedShare actuated-truncating 1.0742 1.0531 1.0952
servedShare longest-queue 0.9372 0.8856 0.9888
servedShare max-pressure 0.9891 0.9329 1.0454
servedShare max-pressure-capacity 0.9506 0.9196 0.9816
servedShare actuated-busiest-10 0.9978 0.9821 1.0135
servedShare actuated-busiest-25 1.0535 1.0280 1.0790
servedShare actuated-busiest-50 0.8551 0.8153 0.8949
servedShare actuated-quietest-50 1.0021 0.9896 1.0146
servedShare actuated-quietest-75 0.9781 0.9593 0.9969
servedShare actuated-quietest-90 0.8575 0.8144 0.9005
servedShare actuated-anywhere-10 0.9989 0.9839 1.0139
servedShare actuated-anywhere-25 0.9859 0.9693 1.0024
servedShare actuated-anywhere-50 0.9819 0.9519 1.0120
servedShare random 0.6337 0.5844 0.6830
servedShare all-green 1.0739 1.0498 1.0979
delaySecondsPerVehicleKm actuated 1.8402 1.5814 2.0990
delaySecondsPerVehicleKm actuated-capped 1.5025 1.2799 1.7250
delaySecondsPerVehicleKm actuated-truncating 0.0882 0.0657 0.1107
delaySecondsPerVehicleKm longest-queue 1.3541 1.1009 1.6073
delaySecondsPerVehicleKm max-pressure 1.3845 1.1709 1.5980
delaySecondsPerVehicleKm max-pressure-capacity 1.4655 1.1357 1.7952
delaySecondsPerVehicleKm actuated-busiest-10 1.0539 0.9997 1.1081
delaySecondsPerVehicleKm actuated-busiest-25 0.4904 0.4140 0.5668
delaySecondsPerVehicleKm actuated-busiest-50 1.9535 1.5947 2.3124
delaySecondsPerVehicleKm actuated-quietest-50 0.9764 0.9371 1.0157
delaySecondsPerVehicleKm actuated-quietest-75 1.3331 1.2506 1.4157
delaySecondsPerVehicleKm actuated-quietest-90 1.8776 1.5845 2.1707
delaySecondsPerVehicleKm actuated-anywhere-10 0.9819 0.9321 1.0317
delaySecondsPerVehicleKm actuated-anywhere-25 1.3363 1.2447 1.4279
delaySecondsPerVehicleKm actuated-anywhere-50 1.0769 0.9921 1.1618
delaySecondsPerVehicleKm random 4.5101 4.0712 4.9490
delaySecondsPerVehicleKm all-green 0.0357 0.0124 0.0590
abandonedPerHour actuated 2.6338 2.2084 3.0591
abandonedPerHour actuated-capped 1.9718 1.2996 2.6440
abandonedPerHour actuated-truncating 0.0932 -0.0224 0.2088
abandonedPerHour longest-queue 1.0973 0.6800 1.5146
abandonedPerHour max-pressure 0.9495 0.5833 1.3158
abandonedPerHour max-pressure-capacity 1.1723 0.7871 1.5574
abandonedPerHour actuated-busiest-10 1.0962 0.9369 1.2555
abandonedPerHour actuated-busiest-25 0.2858 0.1514 0.4203
abandonedPerHour actuated-busiest-50 2.7766 2.1761 3.3771
abandonedPerHour actuated-quietest-50 1.1070 0.9440 1.2700
abandonedPerHour actuated-quietest-75 1.1725 0.9617 1.3832
abandonedPerHour actuated-quietest-90 2.6757 2.3015 3.0499
abandonedPerHour actuated-anywhere-10 1.0306 0.9677 1.0935
abandonedPerHour actuated-anywhere-25 1.1284 0.9365 1.3202
abandonedPerHour actuated-anywhere-50 1.1594 0.9214 1.3975
abandonedPerHour random 6.1691 4.9999 7.3382
abandonedPerHour all-green 0.0957 -0.0241 0.2154
inSystemAtClose actuated 1.5403 1.3578 1.7229
inSystemAtClose actuated-capped 1.3305 1.1855 1.4755
inSystemAtClose actuated-truncating 0.2847 0.2648 0.3046
inSystemAtClose longest-queue 1.3099 1.1315 1.4884
inSystemAtClose max-pressure 1.3070 1.1569 1.4570
inSystemAtClose max-pressure-capacity 1.3573 1.1391 1.5755
inSystemAtClose actuated-busiest-10 1.0412 0.9934 1.0890
inSystemAtClose actuated-busiest-25 0.6240 0.5530 0.6950
inSystemAtClose actuated-busiest-50 1.6113 1.3842 1.8385
inSystemAtClose actuated-quietest-50 0.9756 0.9505 1.0007
inSystemAtClose actuated-quietest-75 1.2600 1.2023 1.3177
inSystemAtClose actuated-quietest-90 1.5657 1.3760 1.7553
inSystemAtClose actuated-anywhere-10 0.9805 0.9340 1.0270
inSystemAtClose actuated-anywhere-25 1.2606 1.1854 1.3357
inSystemAtClose actuated-anywhere-50 1.0516 0.9816 1.1215
inSystemAtClose random 2.9108 2.6947 3.1269
inSystemAtClose all-green 0.2422 0.2213 0.2632
p95TripSeconds actuated 1.6591 1.2294 2.0889
p95TripSeconds actuated-capped 1.4502 1.2053 1.6950
p95TripSeconds actuated-truncating 0.5416 0.4844 0.5988
p95TripSeconds longest-queue 1.7647 1.5949 1.9345
p95TripSeconds max-pressure 1.8616 1.6763 2.0469
p95TripSeconds max-pressure-capacity 1.8785 1.5058 2.2513
p95TripSeconds actuated-busiest-10 1.1018 1.0019 1.2018
p95TripSeconds actuated-busiest-25 1.4505 1.2720 1.6291
p95TripSeconds actuated-busiest-50 1.6485 1.3202 1.9767
p95TripSeconds actuated-quietest-50 0.9829 0.8986 1.0672
p95TripSeconds actuated-quietest-75 1.4494 1.1693 1.7295
p95TripSeconds actuated-quietest-90 1.6020 1.3415 1.8625
p95TripSeconds actuated-anywhere-10 0.9854 0.9035 1.0674
p95TripSeconds actuated-anywhere-25 1.6255 1.4044 1.8467
p95TripSeconds actuated-anywhere-50 1.0762 0.9586 1.1938
p95TripSeconds random 2.4859 2.1363 2.8356
p95TripSeconds all-green 0.4532 0.4048 0.5016


==> data/ratio.dat <==
load actuated actuatedlo actuatedhi actuatedcapped actuatedcappedlo actuatedcappedhi actuatedtruncating actuatedtruncatinglo actuatedtruncatinghi longestqueue longestqueuelo longestqueuehi maxpressure maxpressurelo maxpressurehi maxpressurecapacity maxpressurecapacitylo maxpressurecapacityhi actuatedbusiestonezero actuatedbusiestonezerolo actuatedbusiestonezerohi actuatedbusiesttwofive actuatedbusiesttwofivelo actuatedbusiesttwofivehi actuatedbusiestfivezero actuatedbusiestfivezerolo actuatedbusiestfivezerohi actuatedquietestfivezero actuatedquietestfivezerolo actuatedquietestfivezerohi actuatedquietestsevenfive actuatedquietestsevenfivelo actuatedquietestsevenfivehi actuatedquietestninezero actuatedquietestninezerolo actuatedquietestninezerohi actuatedanywhereonezero actuatedanywhereonezerolo actuatedanywhereonezerohi actuatedanywheretwofive actuatedanywheretwofivelo actuatedanywheretwofivehi actuatedanywherefivezero actuatedanywherefivezerolo actuatedanywherefivezerohi random randomlo randomhi allgreen allgreenlo allgreenhi
0.12 0.7931 0.7755 0.8106 0.7927 0.7754 0.8100 0.7816 0.7657 0.7975 0.8217 0.8055 0.8378 0.8226 0.8062 0.8390 0.8229 0.8079 0.8379 0.9393 0.9302 0.9483 0.8781 0.8657 0.8905 0.8269 0.8109 0.8429 0.9685 0.9636 0.9734 0.9215 0.9121 0.9308 0.8533 0.8415 0.8652 0.9750 0.9722 0.9778 0.9490 0.9433 0.9547 0.9097 0.8988 0.9206 3.2739 2.9411 3.6067 0.6704 0.6500 0.6908
0.16 0.7934 0.7726 0.8141 0.7852 0.7673 0.8032 0.7607 0.7396 0.7818 0.8028 0.7827 0.8230 0.8040 0.7854 0.8227 0.8063 0.7871 0.8255 0.9404 0.9322 0.9485 0.8674 0.8526 0.8822 0.8209 0.8040 0.8378 0.9663 0.9598 0.9729 0.9314 0.9127 0.9501 0.8499 0.8383 0.8616 0.9729 0.9682 0.9776 0.9507 0.9408 0.9606 0.9096 0.9005 0.9186 5.0052 4.8150 5.1954 0.6496 0.6252 0.6740
0.2 0.5884 0.5173 0.6596 0.5838 0.5051 0.6624 0.4685 0.4254 0.5116 0.8053 0.6580 0.9525 0.7997 0.6816 0.9177 0.7909 0.6743 0.9075 0.9369 0.8837 0.9901 0.5687 0.5169 0.6205 0.6027 0.5283 0.6771 0.9408 0.9117 0.9699 0.9975 0.9550 1.0401 0.6271 0.5595 0.6947 0.9623 0.9273 0.9974 0.9992 0.9602 1.0382 0.9406 0.8868 0.9944 4.2268 3.7864 4.6671 0.3986 0.3595 0.4377
0.24 1.5795 1.4162 1.7427 1.3436 1.1931 1.4940 0.2760 0.2549 0.2971 1.2366 1.0314 1.4418 1.2751 1.0986 1.4516 1.3435 1.0625 1.6245 1.0434 1.0040 1.0829 0.5906 0.5296 0.6517 1.6671 1.4253 1.9088 0.9869 0.9545 1.0192 1.2389 1.1738 1.3041 1.6067 1.3996 1.8137 0.9895 0.9581 1.0209 1.2407 1.1719 1.3096 1.0477 0.9926 1.1027 3.1286 2.8850 3.3721 0.2351 0.2133 0.2569


==> data/ratiodot.dat <==
arm r012 r016 r020 r024
all-green 0.6704 0.6496 0.3986 0.2351
actuated-truncating 0.7816 0.7607 0.4685 0.2760
longest-queue 0.8217 0.8028 0.8053 1.2366
max-pressure 0.8226 0.8040 0.7997 1.2751
max-pressure-capacity 0.8229 0.8063 0.7909 1.3435
actuated-capped 0.7927 0.7852 0.5838 1.3436
actuated 0.7931 0.7934 0.5884 1.5795


==> data/scatter020.dat <==
x y sig
10.0762 0.2178 1
9.4462 0.0204 0
5.6679 0.0133 0
7.5554 0.0295 0
4.7761 0.0591 0
4.0050 0.1671 1
2.4545 0.0174 0
2.6367 0.7257 1
3.1700 0.4965 1
1.8452 0.7080 1
1.6796 0.6180 1
1.3528 0.3775 1
1.2513 0.3367 1
0.8664 0.0019 0
0.7048 0.2225 1
0.9601 0.3769 1
0.5198 0.1538 1
0.7914 0.2999 1
1.0867 0.3049 1
0.4085 0.1428 1
0.5139 0.1687 1
1.0577 0.2950 1
0.8443 0.2917 1
0.5975 0.1959 1
0.8295 0.2585 1
0.5457 0.2227 1
0.5864 0.1223 1
0.4571 0.1518 1
0.7243 0.3645 1
0.4243 0.1231 1
0.6529 0.1816 1
0.4555 0.1600 1
0.4404 0.1906 1
0.3078 0.0921 1
0.5728 0.0122 0
0.4921 0.1855 1
0.4086 0.1475 1
0.3929 0.1374 1
0.3648 0.2225 1
0.5485 0.2127 1
6.8783 0.0253 0
0.2442 0.0785 1
0.3089 0.0813 1
0.2303 0.0921 1
0.3161 0.1468 1
0.2724 0.0951 1
0.2304 0.0923 1
0.2658 0.1050 1
0.1528 0.0584 1
0.3526 0.1359 1
0.2746 0.0704 1
0.1172 0.0304 1
0.1302 0.0467 1
0.1588 0.0684 1
0.1396 0.0417 1
0.2320 0.0731 1
0.1157 0.0350 1
0.0986 0.0708 0
0.0534 0.0159 1
0.1472 0.0593 1
0.0930 0.0275 1
0.1906 0.0720 1
0.1619 0.0792 1
0.0918 0.0404 1
0.1178 0.0325 1
0.1286 0.0324 1
0.0598 0.0116 0
0.1783 0.0548 1
0.0949 0.0337 1
0.0554 0.0261 1
0.0836 0.0527 1
0.1478 0.0477 1
0.1109 0.0417 1
0.0960 0.0346 1
0.0476 0.0381 0
0.0984 0.0298 1
0.0997 0.0936 1
0.0687 0.0205 1
0.0582 0.0150 1
0.0369 0.0225 0
0.0466 0.0411 0
0.0447 0.0376 0
0.0243 0.0158 0
0.0337 0.0265 0
0.0347 0.0355 0
0.0273 0.0247 0
0.0343 0.0324 0
0.0522 0.0299 1
0.0166 0.0165 0
0.0294 0.0095 0
0.0254 0.0238 0
0.0236 0.0209 0
0.0284 0.0283 0
0.0192 0.0184 0
0.0350 0.0255 0
0.0203 0.0215 0
0.0170 0.0128 0
2.6379 0.0212 0
0.0156 0.0158 0
3.1026 0.0195 0
0.0107 0.0040 0
0.0179 0.0167 0
0.0135 0.0101 0
0.0178 0.0171 0
0.0189 0.0194 0
0.0187 0.0197 0
0.8168 0.0182 0
0.0127 0.0045 1
0.0171 0.0146 0
0.0140 0.0147 0
0.0200 0.0080 1
0.0172 0.0146 0
0.0161 0.0158 0
0.0166 0.0155 0
0.0155 0.0149 0
0.0143 0.0139 0
0.0177 0.0161 0
0.0155 0.0151 0
0.0148 0.0139 0
0.0120 0.0124 0
0.0177 0.0170 0
0.0125 0.0099 0
0.0044 0.0014 0
0.0276 0.0395 1
0.0146 0.0146 0
0.0152 0.0161 0
0.0103 0.0107 0
0.0203 0.0194 0
0.0148 0.0142 0
0.0139 0.0122 0
0.0112 0.0106 0
0.0211 0.0142 0
0.0163 0.0119 0
0.0121 0.0107 0
0.0107 0.0096 0
0.0124 0.0114 0
0.0148 0.0049 0
0.0330 0.0132 0
0.0107 0.0102 0
0.0129 0.0121 0
0.0098 0.0084 0
0.0119 0.0098 0
0.0106 0.0104 0
0.0090 0.0092 0
0.0099 0.0100 0
0.0093 0.0092 0
0.0105 0.0105 0
0.0118 0.0114 0
0.0073 0.0068 0
0.0053 0.0054 0
0.0120 0.0106 0
0.0078 0.0080 0
0.0068 0.0066 0
0.0112 0.0116 0
0.0097 0.0066 0
0.0083 0.0080 0
0.0098 0.0085 0
0.0092 0.0085 0
0.0756 0.0090 0
0.0077 0.0064 0
0.0074 0.0069 0
0.0096 0.0063 0
0.0083 0.0070 0
0.0131 0.0102 0
0.0074 0.0070 0
0.0074 0.0076 0
0.0079 0.0076 0
0.0074 0.0071 0
0.8759 0.0075 0
0.0371 0.0053 0
0.0059 0.0065 0
0.0055 0.0051 0
0.0099 0.0089 0
0.0059 0.0058 0
0.0048 0.0051 0
0.0091 0.0079 0
0.0099 0.0079 0
0.0096 0.0097 0
0.0075 0.0079 0
0.0131 0.0124 0
0.0052 0.0052 0
0.0076 0.0067 0
0.0086 0.0084 0
0.0079 0.0076 0
0.0045 0.0040 0
0.0099 0.0076 0
0.0083 0.0052 0
0.0055 0.0050 0
0.0052 0.0050 0
0.0057 0.0057 0
0.0024 0.0007 0
0.0070 0.0067 0
0.0040 0.0039 0
0.7732 0.0060 0
0.0064 0.0062 0
0.0096 0.0072 0
0.0053 0.0051 0
0.0070 0.0072 0
0.0066 0.0072 0
0.0063 0.0049 0
0.0072 0.0069 0
0.0109 0.0108 0
0.0058 0.0040 0
0.0099 0.0053 1
0.0035 0.0034 0
0.0052 0.0049 0
0.0043 0.0041 0
0.0058 0.0063 0
0.0057 0.0050 0
0.0052 0.0048 0
0.0062 0.0066 0
0.0042 0.0040 0
0.0079 0.0070 0
0.0044 0.0045 0
0.0052 0.0046 0
0.0067 0.0069 0
0.0038 0.0039 0
0.0104 0.0096 0
0.0054 0.0050 0
0.0088 0.0082 0
0.0078 0.0063 0
0.0058 0.0058 0
0.0039 0.0038 0
0.0050 0.0052 0
0.0042 0.0042 0
0.0068 0.0069 0
0.0068 0.0065 0
0.0036 0.0035 0
0.0058 0.0056 0
0.0071 0.0076 0
0.0103 0.0110 0
0.0059 0.0050 0
0.0093 0.0093 0
0.0038 0.0036 0
0.0034 0.0036 0
0.0036 0.0037 0
0.0081 0.0085 0
0.0037 0.0035 0
0.0035 0.0033 0
0.0076 0.0076 0
0.0091 0.0087 0
0.0085 0.0077 0
0.0038 0.0039 0
0.0027 0.0028 0
0.0053 0.0055 0
0.0035 0.0035 0
0.0037 0.0037 0
0.0072 0.0070 0
0.0061 0.0057 0
0.0058 0.0058 0
0.0048 0.0048 0
0.0033 0.0033 0
0.0034 0.0033 0
0.0048 0.0037 0
0.0021 0.0019 0
0.0069 0.0066 0
0.0047 0.0046 0
0.0062 0.0057 0
0.0045 0.0042 0
0.0053 0.0050 0
0.0039 0.0039 0
0.0036 0.0038 0
0.0025 0.0025 0
0.0035 0.0036 0
0.0027 0.0027 0
0.0027 0.0025 0
0.0035 0.0034 0
0.0048 0.0048 0
0.0033 0.0027 0
0.0042 0.0038 0
0.0031 0.0031 0
0.0020 0.0019 0
0.0039 0.0037 0
0.0076 0.0069 0
0.0014 0.0014 0
0.0062 0.0059 0
0.0087 0.0084 0
0.0023 0.0023 0
0.0027 0.0025 0
0.0041 0.0042 0
0.0042 0.0042 0
0.0048 0.0044 0
0.0021 0.0019 0
0.0032 0.0029 0
0.0037 0.0036 0
0.0033 0.0035 0
0.0019 0.0019 0
0.0097 0.0042 0
0.0025 0.0024 0
0.0031 0.0033 0
0.0033 0.0032 0
0.0086 0.0086 0
0.0024 0.0024 0
0.0017 0.0025 0
0.0036 0.0036 0
0.0095 0.0021 0
0.0035 0.0035 0
0.0075 0.0082 0
0.0024 0.0024 0
0.0043 0.0046 0
0.0032 0.0034 0
0.0041 0.0040 0
0.0019 0.0018 0
0.0015 0.0016 0
0.0015 0.0013 0
0.0027 0.0027 0
0.0055 0.0052 0
0.0019 0.0019 0
0.0028 0.0030 0
0.0021 0.0021 0
0.0025 0.0024 0
0.0032 0.0032 0
0.0039 0.0041 0
0.0019 0.0019 0
0.0040 0.0040 0
0.0036 0.0036 0
0.0032 0.0025 0
0.0022 0.0019 0
0.0013 0.0013 0
0.0021 0.0020 0
0.0027 0.0025 0
0.0034 0.0031 0
0.0017 0.0017 0
0.0011 0.0010 0
0.0037 0.0039 0
0.0017 0.0015 0
0.0017 0.0018 0
0.0010 0.0009 0
0.0025 0.0028 0
0.0021 0.0021 0
0.0026 0.0028 0
0.0012 0.0012 0
0.0014 0.0014 0
0.0018 0.0017 0
0.0025 0.0025 0
0.0052 0.0037 0
0.0032 0.0031 0
0.0021 0.0021 0
0.0029 0.0031 0
0.0023 0.0022 0
0.0011 0.0011 0
0.0021 0.0021 0
0.0040 0.0041 0
0.0028 0.0027 0
0.0009 0.0008 0
0.0034 0.0034 0
0.0013 0.0013 0
0.0023 0.0027 0
0.0014 0.0013 0
0.0040 0.0042 0
0.0019 0.0019 0
0.0038 0.0040 0
0.0037 0.0036 0
0.0044 0.0043 0
0.0019 0.0017 0
0.0020 0.0021 0
0.0011 0.0010 0
0.0012 0.0014 0
0.0007 0.0007 0
0.0014 0.0014 0
0.0011 0.0011 0
0.0020 0.0022 0
0.0019 0.0018 0
0.0029 0.0028 0
0.0020 0.0019 0
0.0019 0.0017 0
0.0017 0.0015 0
0.0028 0.0028 0
0.0013 0.0013 0
0.0020 0.0019 0
0.0010 0.0011 0
0.0010 0.0010 0
0.0005 0.0005 0
0.0024 0.0023 0
0.0026 0.0028 0
0.0024 0.0023 0
0.0015 0.0015 0
0.0030 0.0030 0
0.0010 0.0010 0
0.0020 0.0020 0
0.0015 0.0017 0
0.0022 0.0023 0
0.0059 0.0058 0
0.0020 0.0019 0
0.0017 0.0018 0
0.0029 0.0028 0
0.0023 0.0021 0
0.0025 0.0024 0
0.0011 0.0012 0
0.0018 0.0019 0
0.0035 0.0021 0
0.0021 0.0020 0
0.0023 0.0012 0
0.0018 0.0018 0
0.0036 0.0019 0
0.0026 0.0022 0
0.0012 0.0012 0
0.0019 0.0021 0
0.0011 0.0010 0
0.0018 0.0015 0
0.0022 0.0021 0
0.0047 0.0045 0
0.0016 0.0015 0
0.0040 0.0038 0
0.0015 0.0015 0
0.0016 0.0015 0
0.0018 0.0018 0
0.0021 0.0021 0
0.0018 0.0019 0
0.0009 0.0007 0
0.0012 0.0013 0
0.0017 0.0017 0
0.0009 0.0009 0
0.0014 0.0013 0
0.0010 0.0010 0
0.0007 0.0007 0
0.0020 0.0015 0
0.0019 0.0019 0
0.5220 0.5015 0
0.0018 0.0017 0
0.0008 0.0008 0
0.0006 0.0005 0
0.0015 0.0015 0
0.0026 0.0023 0
0.0019 0.0019 0
0.0009 0.0009 0
0.0010 0.0010 0
0.0015 0.0016 0
0.0015 0.0015 0
0.0011 0.0011 0
0.0010 0.0014 0
0.0013 0.0013 0
0.0006 0.0006 0
0.0014 0.0010 0
0.0011 0.0011 0
0.0010 0.0010 0
0.0014 0.0012 0
0.0024 0.0023 0
0.0012 0.0012 0
0.0013 0.0011 0
0.0015 0.0014 0
0.0013 0.0013 0
0.0008 0.0008 0
0.0013 0.0014 0
0.0012 0.0013 0
0.0014 0.0009 0
0.0012 0.0011 0
0.0011 0.0010 0
0.0011 0.0011 0
0.0018 0.0019 0
0.0004 0.0004 0
1.4902 1.4251 0
0.0037 0.0035 0
0.0012 0.0011 0
0.0012 0.0012 0
0.0014 0.0015 0
0.0005 0.0004 0
0.0019 0.0016 0
0.0015 0.0015 0
0.0014 0.0014 0
0.0012 0.0014 0
0.0013 0.0014 0
0.0030 0.0030 0
0.0008 0.0008 0
0.0006 0.0006 0
0.0006 0.0006 0
0.0015 0.0015 0
0.0014 0.0013 0
0.0039 0.0035 0
0.0009 0.0010 0
0.0006 0.0006 0
0.0005 0.0006 0
0.0007 0.0007 0
0.0009 0.0010 0
0.0013 0.0013 0
0.0013 0.0013 0
0.0017 0.0017 0
0.0035 0.0023 0
0.0022 0.0022 0
0.0009 0.0009 0
0.0005 0.0006 0
0.0011 0.0011 0
0.0004 0.0004 0
0.0002 0.0002 0
0.0009 0.0010 0
0.0008 0.0008 0
0.0007 0.0006 0
0.0005 0.0005 0
0.0016 0.0013 0
0.0018 0.0018 0
0.0006 0.0006 0
0.0013 0.0012 0
0.0006 0.0006 0
0.0013 0.0014 0
0.0019 0.0016 0
0.0007 0.0007 0
0.0005 0.0005 0
0.0009 0.0010 0
0.0005 0.0004 0
0.0008 0.0007 0
0.0013 0.0014 0
0.0007 0.0007 0
0.0011 0.0011 0
0.0009 0.0011 0
0.0006 0.0006 0
0.0006 0.0006 0
0.0005 0.0004 0
0.0011 0.0010 0
0.0018 0.0021 0
0.0003 0.0002 0
0.0022 0.0022 0
0.0003 0.0002 0
0.0007 0.0009 0
0.0020 0.0020 0
0.0007 0.0007 0
0.0008 0.0009 0
0.0008 0.0008 0
0.0008 0.0010 0
0.0007 0.0006 0
0.0019 0.0020 0
0.0008 0.0008 0
0.0024 0.0023 0
0.0010 0.0011 0
0.0013 0.0012 0
0.0008 0.0008 0
0.0017 0.0015 0
0.0009 0.0009 0
0.0010 0.0010 0
0.0004 0.0004 0
0.0008 0.0008 0
0.0004 0.0004 0
0.0008 0.0008 0
0.0018 0.0018 0
0.0007 0.0008 0
0.0012 0.0012 0
0.0003 0.0003 0
0.0011 0.0011 0
0.0004 0.0004 0
0.0006 0.0006 0
0.0007 0.0008 0
0.0016 0.0016 0
0.0007 0.0006 0
0.0007 0.0006 0
0.0006 0.0006 0
0.2141 0.2152 0
0.0006 0.0007 0
0.0007 0.0009 0
0.0007 0.0007 0
0.0003 0.0003 0
0.0005 0.0005 0
0.0002 0.0003 0
0.0007 0.0007 0
0.0004 0.0004 0
0.0012 0.0011 0
0.0007 0.0007 0
0.0007 0.0007 0
0.0005 0.0005 0
0.0003 0.0003 0
0.0002 0.0002 0
0.0086 0.0012 0
0.0003 0.0004 0
0.0011 0.0009 0
0.0005 0.0006 0
0.0012 0.0013 0
0.0004 0.0005 0
0.0002 0.0002 0
0.0017 0.0016 0
0.0003 0.0003 0
0.0011 0.0010 0
0.0003 0.0004 0
0.0007 0.0007 0
0.0009 0.0009 0
0.0003 0.0003 0
0.0030 0.0016 0
0.0010 0.0011 0
0.0007 0.0007 0
0.0005 0.0005 0
0.0009 0.0009 0
0.0002 0.0002 0
0.0005 0.0005 0
0.0004 0.0004 0
0.0008 0.0007 0
0.0005 0.0005 0
0.0001 0.0001 0
0.0003 0.0003 0
0.0006 0.0006 0
0.0006 0.0006 0
0.0009 0.0009 0
0.0002 0.0002 0
0.0006 0.0006 0
0.0003 0.0003 0
0.0001 0.0001 0
0.0005 0.0006 0
0.0002 0.0002 0
0.0003 0.0004 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0004 0.0006 0
0.0011 0.0010 0
0.0002 0.0002 0
0.0001 0.0001 0
0.0002 0.0002 0
0.0003 0.0003 0
0.0004 0.0004 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0003 0.0003 0
0.0001 0.0002 0
0.0002 0.0002 0
0.0004 0.0004 0
0.0003 0.0003 0
0.0010 0.0009 0
0.0004 0.0004 0
0.0001 0.0001 0
0.0022 0.0022 0
0.0003 0.0003 0
0.0003 0.0003 0
0.0002 0.0001 0
0.0002 0.0002 0
0.0013 0.0012 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0003 0.0002 0
0.0002 0.0001 0
0.0004 0.0004 0
0.0002 0.0002 0
0.0006 0.0006 0
0.0004 0.0004 0
0.0002 0.0002 0
0.0004 0.0005 0
0.0008 0.0008 0
0.0002 0.0002 0
0.0007 0.0007 0
0.0001 0.0001 0
0.0003 0.0003 0
0.0001 0.0001 0
0.0005 0.0005 0
0.0000 0.0000 0
0.0003 0.0003 0
0.0001 0.0001 0
0.0003 0.0003 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0000 0.0001 0
0.0010 0.0009 0
0.0004 0.0005 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0004 0.0007 0
0.0001 0.0001 0
0.0002 0.0002 0
0.0003 0.0004 0
0.0007 0.0007 0
0.0003 0.0003 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0003 0.0003 0
0.0002 0.0002 0
0.0001 0.0002 0
0.0001 0.0001 0
0.0001 0.0000 0
0.0004 0.0003 0
0.0005 0.0006 0
0.0009 0.0009 0
0.0003 0.0004 0
0.0004 0.0004 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0004 0.0004 0
0.0002 0.0002 0
0.0010 0.0010 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0004 0.0004 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0005 0.0005 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0022 0.0022 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0010 0.0010 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0003 0.0003 0
0.0002 0.0002 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0003 0.0003 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0003 0.0003 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0003 0.0003 0
0.0003 0.0002 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0003 0.0003 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0000 0.0001 0
0.0006 0.0006 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0002 0.0002 0
0.0001 0.0001 0
0.0000 0.0001 0
0.0001 0.0000 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0006 0.0006 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0004 0.0004 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0002 0.0002 0
0.0000 0.0000 0
0.3967 0.3967 0
0.0001 0.0001 0
0.0002 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0001 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0002 0.0002 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0001 0.0001 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0
0.0000 0.0000 0


==> data/slope.dat <==
strategy seed baseline arm
actuated 1 1346.06 2071.44
actuated 2 1486.04 2071.28
actuated 3 1444.93 1767.74
actuated 4 1359.62 2492.74
actuated 5 1265.50 2063.32
actuated 6 1448.72 2228.77
actuated 7 1374.83 2747.19
actuated 8 1307.69 2253.63
actuated 9 1392.66 1925.22
actuated 10 1539.52 2359.22
actuated-capped 1 1346.06 1752.75
actuated-capped 2 1486.04 1802.64
actuated-capped 3 1444.93 1674.10
actuated-capped 4 1359.62 1802.95
actuated-capped 5 1265.50 1691.40
actuated-capped 6 1448.72 1423.57
actuated-capped 7 1374.83 2046.91
actuated-capped 8 1307.69 2303.04
actuated-capped 9 1392.66 1943.02
actuated-capped 10 1539.52 2265.56
actuated-truncating 1 1346.06 339.32
actuated-truncating 2 1486.04 497.47
actuated-truncating 3 1444.93 461.68
actuated-truncating 4 1359.62 342.75
actuated-truncating 5 1265.50 352.58
actuated-truncating 6 1448.72 370.13
actuated-truncating 7 1374.83 358.99
actuated-truncating 8 1307.69 360.06
actuated-truncating 9 1392.66 347.89
actuated-truncating 10 1539.52 432.94
longest-queue 1 1346.06 1567.08
longest-queue 2 1486.04 2032.83
longest-queue 3 1444.93 1444.83
longest-queue 4 1359.62 2021.16
longest-queue 5 1265.50 1642.60
longest-queue 6 1448.72 803.55
longest-queue 7 1374.83 1864.36
longest-queue 8 1307.69 1607.48
longest-queue 9 1392.66 2168.94
longest-queue 10 1539.52 2081.69
max-pressure 1 1346.06 1875.31
max-pressure 2 1486.04 1818.46
max-pressure 3 1444.93 1096.60
max-pressure 4 1359.62 2003.26
max-pressure 5 1265.50 1794.54
max-pressure 6 1448.72 1390.52
max-pressure 7 1374.83 1977.99
max-pressure 8 1307.69 1567.01
max-pressure 9 1392.66 1885.33
max-pressure 10 1539.52 2360.60
max-pressure-capacity 1 1346.06 1824.01
max-pressure-capacity 2 1486.04 1235.28
max-pressure-capacity 3 1444.93 1148.55
max-pressure-capacity 4 1359.62 2049.57
max-pressure-capacity 5 1265.50 1609.56
max-pressure-capacity 6 1448.72 1335.60
max-pressure-capacity 7 1374.83 2639.43
max-pressure-capacity 8 1307.69 1913.00
max-pressure-capacity 9 1392.66 2160.69
max-pressure-capacity 10 1539.52 2799.52
actuated-busiest-10 1 1346.06 1378.80
actuated-busiest-10 2 1486.04 1454.40
actuated-busiest-10 3 1444.93 1364.48
actuated-busiest-10 4 1359.62 1520.67
actuated-busiest-10 5 1265.50 1326.06
actuated-busiest-10 6 1448.72 1542.56
actuated-busiest-10 7 1374.83 1413.47
actuated-busiest-10 8 1307.69 1403.19
actuated-busiest-10 9 1392.66 1442.44
actuated-busiest-10 10 1539.52 1722.59
actuated-busiest-25 1 1346.06 733.41
actuated-busiest-25 2 1486.04 770.33
actuated-busiest-25 3 1444.93 616.60
actuated-busiest-25 4 1359.62 793.77
actuated-busiest-25 5 1265.50 777.03
actuated-busiest-25 6 1448.72 792.71
actuated-busiest-25 7 1374.83 923.51
actuated-busiest-25 8 1307.69 815.25
actuated-busiest-25 9 1392.66 1005.11
actuated-busiest-25 10 1539.52 1007.34
actuated-busiest-50 1 1346.06 1980.09
actuated-busiest-50 2 1486.04 2415.28
actuated-busiest-50 3 1444.93 1686.28
actuated-busiest-50 4 1359.62 2624.97
actuated-busiest-50 5 1265.50 1950.52
actuated-busiest-50 6 1448.72 1763.22
actuated-busiest-50 7 1374.83 2861.62
actuated-busiest-50 8 1307.69 2839.83
actuated-busiest-50 9 1392.66 2292.46
actuated-busiest-50 10 1539.52 2800.61
actuated-quietest-50 1 1346.06 1434.60
actuated-quietest-50 2 1486.04 1512.38
actuated-quietest-50 3 1444.93 1362.05
actuated-quietest-50 4 1359.62 1284.89
actuated-quietest-50 5 1265.50 1266.02
actuated-quietest-50 6 1448.72 1319.75
actuated-quietest-50 7 1374.83 1350.09
actuated-quietest-50 8 1307.69 1312.12
actuated-quietest-50 9 1392.66 1423.75
actuated-quietest-50 10 1539.52 1506.06
actuated-quietest-75 1 1346.06 1787.20
actuated-quietest-75 2 1486.04 1782.38
actuated-quietest-75 3 1444.93 1583.58
actuated-quietest-75 4 1359.62 1711.01
actuated-quietest-75 5 1265.50 1611.71
actuated-quietest-75 6 1448.72 1545.76
actuated-quietest-75 7 1374.83 1795.77
actuated-quietest-75 8 1307.69 1730.51
actuated-quietest-75 9 1392.66 1756.13
actuated-quietest-75 10 1539.52 1965.66
actuated-quietest-90 1 1346.06 1928.60
actuated-quietest-90 2 1486.04 1922.99
actuated-quietest-90 3 1444.93 2079.77
actuated-quietest-90 4 1359.62 2242.64
actuated-quietest-90 5 1265.50 1930.11
actuated-quietest-90 6 1448.72 1890.95
actuated-quietest-90 7 1374.83 2705.66
actuated-quietest-90 8 1307.69 2103.15
actuated-quietest-90 9 1392.66 2272.23
actuated-quietest-90 10 1539.52 3406.39
actuated-anywhere-10 1 1346.06 1388.46
actuated-anywhere-10 2 1486.04 1494.77
actuated-anywhere-10 3 1444.93 1472.76
actuated-anywhere-10 4 1359.62 1298.94
actuated-anywhere-10 5 1265.50 1357.01
actuated-anywhere-10 6 1448.72 1355.49
actuated-anywhere-10 7 1374.83 1295.00
actuated-anywhere-10 8 1307.69 1267.22
actuated-anywhere-10 9 1392.66 1342.19
actuated-anywhere-10 10 1539.52 1540.03
actuated-anywhere-25 1 1346.06 1762.14
actuated-anywhere-25 2 1486.04 1613.72
actuated-anywhere-25 3 1444.93 1656.12
actuated-anywhere-25 4 1359.62 1626.14
actuated-anywhere-25 5 1265.50 1561.19
actuated-anywhere-25 6 1448.72 1659.19
actuated-anywhere-25 7 1374.83 1878.44
actuated-anywhere-25 8 1307.69 1670.94
actuated-anywhere-25 9 1392.66 1782.22
actuated-anywhere-25 10 1539.52 2105.28
actuated-anywhere-50 1 1346.06 1496.34
actuated-anywhere-50 2 1486.04 1421.75
actuated-anywhere-50 3 1444.93 1463.17
actuated-anywhere-50 4 1359.62 1373.13
actuated-anywhere-50 5 1265.50 1389.32
actuated-anywhere-50 6 1448.72 1467.45
actuated-anywhere-50 7 1374.83 1387.95
actuated-anywhere-50 8 1307.69 1342.89
actuated-anywhere-50 9 1392.66 1706.29
actuated-anywhere-50 10 1539.52 1560.47
random 1 1346.06 4885.05
random 2 1486.04 4333.64
random 3 1444.93 4058.56
random 4 1359.62 4069.47
random 5 1265.50 4456.58
random 6 1448.72 3734.15
random 7 1374.83 4517.54
random 8 1307.69 4547.17
random 9 1392.66 4154.71
random 10 1539.52 4761.19
all-green 1 1346.06 285.08
all-green 2 1486.04 440.55
all-green 3 1444.93 406.18
all-green 4 1359.62 286.52
all-green 5 1265.50 293.67
all-green 6 1448.72 313.16
all-green 7 1374.83 301.59
all-green 8 1307.69 300.70
all-green 9 1392.66 292.40
all-green 10 1539.52 374.94


==> data/timing-actuation.dat <==
setting r12 r20 r24
1.25 0.786767 0.474290 0.293000
1.5 0.788180 0.483638 0.308340
2 0.793896 0.582210 1.573908
3 0.809833 3.249003 2.754128


==> data/timing-fixed.dat <==
setting r12 r20 r24
40 0.917752 0.550724 0.338768
60 1.000000 1.000000 1.000000
90 1.233533 2.520465 2.314734

